Efficient and Physically-Consistent Modeling of Reconfigurable Electromagnetic Structures

Reconfigurable electromagnetic structures (REMSs), such as reconfigurable reflectarrays (RRAs) or reconfigurable intelligent surfaces (RISs), hold significant potential to improve the spectral efficiency of wireless communication systems and the accuracy of wireless sensing systems. Even though several REMS modeling approaches have been proposed in recent years, the literature lacks models that are both computationally efficient and physically consistent. As a result, algorithms that control the reconfigurable elements of REMSs (e.g., the phase shifts of a RIS) are often built on simplistic and thus inaccurate models. To enable physically accurate REMS-parameter tuning, we present a new framework for efficient and physically consistent modeling of general REMSs. Our modeling method combines a circuit-theoretic approach with a new formalism that describes a REMS's interaction with the electromagnetic (EM) waves in its far-field region. Our modeling method enables efficient computation of the entire far-field radiation pattern for arbitrary configurations of the REMS reconfigurable elements once a single full-wave EM simulation of the non-reconfigurable parts of the REMS has been performed. The predictions made by our framework align with the physical laws of classical electrodynamics and model effects caused by inter-antenna coupling, non-reciprocal materials, polarization, ohmic losses, matching losses, influence of metallic housings, noise from low-noise amplifiers, and noise arising in or received by antennas. In order to validate the efficiency and accuracy of our modeling approach, we (i) compare our modeling method to EM simulations and (ii) conduct a case study involving an RRA that enables simultaneous multiuser beam- and null-forming using a new, computationally efficient, and physically accurate parameter tuning algorithm.

==> tikzfigs/data/cs_fig_1_proposed_with.dat <==
-90,-7.62731498188593
-89.75,-7.52387488284819
-89.5,-7.42163280716135
-89.25,-7.32066192237378
-89,-7.22102881338106
-88.75,-7.12279396673791
-88.5,-7.02601224035458
-88.25,-6.93073331614833
-88,-6.83700213387146
-87.75,-6.74485930488346
-87.5,-6.65434150509176
-87.25,-6.56548184665967
-87,-6.47831022838468
-86.75,-6.39285366489287
-86.5,-6.3091365949852
-86.25,-6.22718116961674
-86,-6.14700752009584
-85.75,-6.06863400716789
-85.5,-5.99207745169504
-85.25,-5.91735334767269
-85,-5.84447605833274
-84.75,-5.77345899608001
-84.5,-5.70431478699342
-84.25,-5.63705542059913
-84,-5.57169238559428
-83.75,-5.50823679216247
-83.5,-5.44669948148665
-83.25,-5.38709112302163
-83,-5.3294223000475
-82.75,-5.27370358398287
-82.5,-5.21994559789202
-82.25,-5.1681590695794
-82,-5.11835487462121
-81.75,-5.0705440696436
-81.5,-5.02473791611639
-81.25,-4.98094789489186
-81,-4.93918571168132
-80.75,-4.89946329362389
-80.5,-4.86179277706866
-80.25,-4.82618648665441
-80,-4.79265690574129
-79.75,-4.76121663821421
-79.5,-4.73187836164896
-79.25,-4.70465477180252
-79,-4.67955851836016
-78.75,-4.65660213184671
-78.5,-4.63579794158307
-78.25,-4.61715798454708
-78,-4.60069390497486
-77.75,-4.58641684452122
-77.5,-4.57433732277999
-77.25,-4.56446510795262
-77,-4.5568090774429
-76.75,-4.55137706815016
-76.5,-4.54817571623401
-76.25,-4.54721028612756
-76,-4.54848448859001
-75.75,-4.55200028760983
-75.5,-4.55775769600025
-75.25,-4.56575455957065
-75,-4.57598632981155
-74.75,-4.58844582510083
-74.5,-4.60312298052413
-74.25,-4.62000458650783
-74,-4.63907401659004
-73.75,-4.66031094480479
-73.5,-4.6836910533315
-73.25,-4.7091857312686
-73,-4.73676176562719
-72.75,-4.76638102591025
-72.5,-4.79800014395328
-72.25,-4.83157019104219
-72,-4.86703635470973
-71.75,-4.9043376180285
-71.5,-4.94340644467621
-71.25,-4.9841684735372
-71,-5.0265422271202
-70.75,-5.07043883861226
-70.5,-5.11576180293537
-70.25,-5.16240675772062
-70,-5.2102613006414
-69.75,-5.25920485003665
-69.5,-5.30910855618094
-69.25,-5.35983527089239
-69,-5.41123958338207
-68.75,-5.46316793030307
-68.5,-5.51545878781771
-68.25,-5.56794295313112
-68,-5.62044392229804
-67.75,-5.67277837017086
-67.5,-5.72475673708339
-67.25,-5.77618392524917
-67,-5.8268601058799
-66.75,-5.87658163571704
-66.5,-5.92514207904096
-66.25,-5.97233332833347
-66,-6.01794681369338
-65.75,-6.06177478794165
-65.5,-6.10361167122283
-65.25,-6.14325543595497
-65,-6.18050901035721
-64.75,-6.2151816766463
-64.5,-6.24709043850666
-64.25,-6.27606133173445
-64,-6.30193065215508
-63.75,-6.32454607608906
-63.5,-6.34376765082061
-63.25,-6.35946863568379
-63,-6.37153617843235
-62.75,-6.37987181636353
-62.5,-6.38439179702771
-62.25,-6.38502721903887
-62,-6.38172399924243
-61.75,-6.37444267802253
-61.5,-6.36315807957187
-61.25,-6.34785884825865
-61,-6.32854688560263
-60.75,-6.30523671466187
-60.5,-6.27795479974073
-60.25,-6.24673884922846
-60,-6.21163712810203
-59.75,-6.1727078042686
-59.5,-6.13001834962863
-59.25,-6.08364501269064
-59,-6.03367237498197
-58.75,-5.98019299859567
-58.5,-5.92330716723473
-58.25,-5.86312271827458
-58,-5.79975495887893
-57.75,-5.73332665524523
-57.5,-5.66396808077864
-57.25,-5.59181710650259
-57,-5.51701931538608
-56.75,-5.43972812152348
-56.5,-5.3601048752398
-56.25,-5.27831893615327
-56,-5.19454769792862
-55.75,-5.10897655078261
-55.5,-5.02179877062016
-55.25,-4.93321532683535
-55,-4.84343460414889
-54.75,-4.75267203721254
-54.5,-4.6611496599514
-54.25,-4.56909557459807
-54,-4.47674334799861
-53.75,-4.38433134494988
-53.5,-4.29210201001087
-53.25,-4.20030111038791
-53,-4.1091769531294
-52.75,-4.01897958999953
-52.5,-3.92996002308146
-52.25,-3.84236942344572
-52,-3.75645837417915
-51.75,-3.67247614777929
-51.5,-3.59067002645525
-51.25,-3.51128467230882
-51,-3.4345615527689
-50.75,-3.36073842507328
-50.5,-3.29004888208318
-50.25,-3.22272196031655
-50,-3.15898180982018
-49.75,-3.09904742438771
-49.5,-3.04313242967722
-49.25,-2.99144492598932
-49,-2.94418738182807
-48.75,-2.90155657387268
-48.5,-2.86374356862118
-48.25,-2.83093374071379
-48,-2.8033068227824
-47.75,-2.78103698158487
-47.5,-2.76429291515006
-47.25,-2.75323796566134
-47,-2.74803024282553
-46.75,-2.74882275249208
-46.5,-2.75576352528722
-46.25,-2.7689957399956
-46,-2.7886578363375
-45.75,-2.81488361164267
-45.5,-2.84780229569276
-45.25,-2.88753859767957
-45,-2.93421271878696
-44.75,-2.98794032333458
-44.5,-3.04883246069938
-44.25,-3.11699542933568
-44,-3.19253057312288
-43.75,-3.27553399895185
-43.5,-3.36609620289235
-43.25,-3.46430159042594
-43,-3.57022787405375
-42.75,-3.68394532905556
-42.5,-3.80551588525426
-42.25,-3.93499202929417
-42,-4.0724154881482
-41.75,-4.21781566031858
-41.5,-4.37120775649567
-41.25,-4.53259060634395
-41,-4.70194408268626
-40.75,-4.87922608884594
-40.5,-5.06436904956806
-40.25,-5.2572758412331
-40,-5.45781509366481
-39.75,-5.66581579467969
-39.5,-5.88106113096964
-39.25,-6.10328150677592
-39,-6.33214669752413
-38.75,-6.56725712226461
-38.5,-6.80813426028576
-38.25,-7.0542102982659
-38,-7.30481717999008
-37.75,-7.55917534627524
-37.5,-7.81638260283906
-37.25,-8.07540374070798
-37,-8.33506175522255
-36.75,-8.59403175616002
-36.5,-8.85083891219958
-36.25,-9.10386199232008
-36,-9.35134420172147
-35.75,-9.59141299068011
-35.5,-9.8221102611607
-35.25,-10.0414338322381
-35,-10.2473901044401
-34.75,-10.4380565981809
-34.5,-10.6116515361438
-34.25,-10.7666061033887
-34,-10.9016337522941
-33.75,-11.0157902564772
-33.5,-11.1085184344457
-33.25,-11.1796726749969
-33,-11.2295204857925
-32.75,-11.2587209055406
-32.5,-11.2682822706713
-32.25,-11.2595040020935
-32,-11.2339084042981
-31.75,-11.1931688019165
-31.5,-11.1390397679553
-31.25,-11.0732939851681
-31,-10.9976687600879
-30.75,-10.9138236861957
-30.5,-10.823309650506
-30.25,-10.7275484124444
-30,-10.6278213778065
-29.75,-10.5252659022943
-29.5,-10.4208774148642
-29.25,-10.3155157702498
-29,-10.2099144510397
-28.75,-10.1046914874914
-28.5,-10.0003612103094
-28.25,-9.89734617562023
-28,-9.7959887916427
-27.75,-9.69656233023236
-27.5,-9.59928112551078
-27.25,-9.50430985052465
-27,-9.41177182660407
-26.75,-9.32175636402555
-26.5,-9.23432516143926
-26.25,-9.14951780925095
-26,-9.06735645192222
-25.75,-8.98784966844461
-25.5,-8.91099563087525
-25.25,-8.83678459915184
-25,-8.76520080737109
-24.75,-8.69622379296587
-24.5,-8.62982921619536
-24.25,-8.56598921334129
-24,-8.50467232317262
-23.75,-8.44584302271784
-23.5,-8.38946090526052
-23.25,-8.33547953083239
-23,-8.28384497740799
-22.75,-8.23449411961248
-22.5,-8.18735266117606
-22.25,-8.14233294776258
-22,-8.09933158836136
-21.75,-8.05822691637332
-21.5,-8.01887632607884
-21.25,-7.98111352657926
-21,-7.94474576377127
-20.75,-7.90955107160441
-20.5,-7.87527562686076
-20.25,-7.84163129689322
-20,-7.80829348687549
-19.75,-7.77489941154833
-19.5,-7.74104693520843
-19.25,-7.70629414132836
-19,-7.67015980771721
-18.75,-7.63212497198767
-18.5,-7.59163577221699
-18.25,-7.54810773566406
-18,-7.50093166076127
-17.75,-7.44948119126937
-17.5,-7.39312211443295
-17.25,-7.3312233269247
-17,-7.26316930555839
-16.75,-7.18837379955854
-16.5,-7.10629433636925
-16.25,-7.0164470154645
-16,-6.91842096844546
-15.75,-6.81189180336108
-15.5,-6.69663333933038
-15.25,-6.57252698252301
-15,-6.43956819824699
-14.75,-6.29786969048673
-14.5,-6.1476610962902
-14.25,-5.98928521848779
-14,-5.8231910337428
-13.75,-5.64992390170378
-13.5,-5.47011354673765
-13.25,-5.28446047454766
-13,-5.09372151785902
-12.75,-4.89869518176017
-12.5,-4.7002073897365
-12.25,-4.49909812920778
-12,-4.29620937507016
-11.75,-4.0923745450469
-11.5,-3.88840962284517
-11.25,-3.68510598222803
-11,-3.48322486178684
-10.75,-3.28349337807329
-10.5,-3.08660192310121
-10.25,-2.89320276873982
-10,-2.70390969200023
-9.75,-2.51929843818741
-9.5,-2.33990784999562
-9.25,-2.16624150692281
-9,-1.99876973843861
-8.75,-1.83793189429621
-8.5,-1.68413877488175
-8.25,-1.53777514264817
-8,-1.39920225194432
-7.75,-1.26876034866164
-7.5,-1.14677110301313
-7.25,-1.03353994848999
-7,-0.929358307751701
-6.75,-0.834505692064572
-6.5,-0.749251665095677
-6.25,-0.673857664554334
-6,-0.608578676492789
-5.75,-0.553664757122054
-5.5,-0.509362395821652
-5.25,-0.47591571061193
-5,-0.453567463648653
-4.75,-0.442559879152126
-4.5,-0.44313523937347
-4.25,-0.455536225415992
-4,-0.480005958535718
-3.75,-0.51678768337825
-3.5,-0.566124016738393
-3.25,-0.628255662932407
-3,-0.703419468598125
-2.75,-0.791845654278034
-2.5,-0.893754015805073
-2.25,-1.00934883334035
-2,-1.13881215773616
-1.75,-1.28229506049955
-1.5,-1.43990633311339
-1.25,-1.611698002905
-1,-1.79764689730364
-0.75,-1.99763134167289
-0.5,-2.21140193096296
-0.25,-2.43854519797228
0,-2.67843895730744
0.25,-2.93019821179348
0.5,-3.19261088969855
0.75,-3.46406351839509
1,-3.74245848155528
1.25,-4.02512705432475
1.5,-4.30874625570124
1.75,-4.58927282673443
2,-4.86191401070419
2.25,-5.12116106889459
2.5,-5.3609150804851
2.75,-5.57473160296934
3,-5.75619675714454
3.25,-5.89941975680133
3.5,-5.99958898318679
3.75,-6.05350185292361
4,-6.05996056577662
4.25,-6.0199413580716
4.5,-5.93649516451782
4.75,-5.81440507739878
5,-5.65968301809395
5.25,-5.47901315953714
5.5,-5.27923908020366
5.75,-5.06695780578201
6,-4.84824482563915
6.25,-4.62850335905991
6.5,-4.4124137469906
6.75,-4.20395345177394
7,-4.00646050873122
7.25,-3.82271917300647
7.5,-3.65505303018833
7.75,-3.50541647984382
8,-3.37547975147037
8.25,-3.26670551967961
8.5,-3.18041702235848
8.75,-3.11785866545547
9,-3.08025069342611
9.25,-3.06883982471772
9.5,-3.08494794907019
9.75,-3.13002116836627
10,-3.20568172209751
10.25,-3.31378575303626
10.5,-3.45649053161761
10.75,-3.6363357967237
11,-3.85634548049448
11.25,-4.12015857808042
11.5,-4.43220182056962
11.75,-4.79792300396546
12,-5.2241138986192
12.25,-5.71936849842083
12.5,-6.29475143912457
12.75,-6.96480352622526
13,-7.74910879295853
13.25,-8.67483881838968
13.5,-9.78108576908366
13.75,-11.1266588552579
14,-12.8049708109567
14.25,-14.9737516401846
14.5,-17.9084249143014
14.75,-21.9308641282257
15,-24.7215231901416
15.25,-20.9917391588219
15.5,-16.7659438305807
15.75,-13.6105663994695
16,-11.1757572551944
16.25,-9.20443243868756
16.5,-7.54945661588243
16.75,-6.12288802130645
17,-4.86883108197478
17.25,-3.74979596121462
17.5,-2.73949994445667
17.75,-1.81883650451485
18,-0.973492821209382
18.25,-0.192474307289315
18.5,0.53284638752192
18.75,1.2093636774316
19,1.84267479407784
19.25,2.43738692790006
19.5,2.99733864150013
19.75,3.52576268211461
20,4.02540783207579
20.25,4.49863155124809
20.5,4.94747141767236
20.75,5.37370092857254
21,5.77887359546765
21.25,6.1643581608991
21.5,6.53136699938333
21.75,6.88097922769962
22,7.21415966628408
22.25,7.53177451635322
22.5,7.83460441447077
22.75,8.12335537597049
23,8.39866802610575
23.25,8.66112543267092
23.5,8.9112597888452
23.75,9.14955814494449
24,9.37646734888261
24.25,9.59239832470713
24.5,9.79772979457735
24.75,9.9928115304977
25,10.1779672068946
25.25,10.3534969128799
25.5,10.5196793731414
25.75,10.6767739183461
26,10.8250222393533
26.25,10.9646499541243
26.5,11.095868011741
26.75,11.2188739542385
27,11.3338530538647
27.25,11.4409793407918
27.5,11.5404165341298
27.75,11.6323188872583
28,11.7168319569359
28.25,11.7940933043301
28.5,11.8642331349777
28.75,11.9273748837261
29,11.9836357498742
29.25,12.0331271870206
29.5,12.075955351509
29.75,12.1122215128297
30,12.142022428871
30.25,12.1654506885158
30.5,12.1825950237277
30.75,12.1935405929675
31,12.1983692375188
31.25,12.1971597120715
31.5,12.1899878907165
31.75,12.1769269493356
32,12.1580475252277
32.25,12.133417854692
32.5,12.1031038891918
32.75,12.0671693906454
33,12.0256760063301
33.25,11.9786833238466
33.5,11.9262489065681
33.75,11.8684283099919
34,11.8052750794206
34.25,11.7368407294259
34.5,11.6631747055868
34.75,11.5843243290486
35,11.5003347245136
35.25,11.4112487323538
35.5,11.3171068056233
35.75,11.2179468928467
36,11.1138043075624
36.25,11.0047115857139
36.5,10.8906983320907
36.75,10.7717910571409
37,10.6480130055896
37.25,10.5193839784055
37.5,10.38592014977
37.75,10.2476338807918
38,10.1045335318044
38.25,9.95662327515216
38.5,9.8039029104351
38.75,9.64636768422595
39,9.48400811630158
39.25,9.3168098344455
39.5,9.14475341987419
39.75,8.96781426532451
40,8.78596244781068
40.25,8.59916261802297
40.5,8.40737390829993
40.75,8.21054986106626
41,8.00863837959841
41.25,7.80158170296381
41.5,7.58931640699022
41.75,7.37177343316673
42,7.14887814746966
42.25,6.92055043126016
42.5,6.68670480662733
42.75,6.44725059887229
43,6.20209213925867
43.25,5.95112901172098
43.5,5.69425634794355
43.75,5.43136517613029
44,5.16234282991192
44.25,4.88707342521776
44.5,4.60543841462019
44.75,4.31731723068878
45,4.02258803232954
45.25,3.72112857099661
45.5,3.41281719713138
45.75,3.09753403129032
46,2.77516232927314
46.25,2.44559007625862
46.5,2.10871185161992
46.75,1.76443101383384
47,1.41266226383349
47.25,1.05333465535994
47.5,0.686395132383215
47.75,0.311812686428765
48,-0.0704167595373573
48.25,-0.460264619575048
48.5,-0.85766293022129
48.75,-1.2624965047369
49,-1.67459379862424
49.25,-2.09371632610838
49.5,-2.51954647550421
49.75,-2.95167359693311
50,-3.38957828728047
50.25,-3.83261488585591
50.5,-4.2799923339926
50.75,-4.73075375924283
51,-5.18375543721023
51.25,-5.63764617633726
51.5,-6.09084866978783
51.75,-6.54154495296751
52,-6.98766875368934
52.25,-7.42690813708148
52.5,-7.85672228207278
52.75,-8.27437627036831
53,-8.67699716700452
53.25,-9.06165317789862
53.5,-9.42545514446867
53.75,-9.7656761718706
54,-10.0798812258806
54.25,-10.3660548875692
54.5,-10.6227131771025
54.75,-10.8489854238787
55,-11.0446550581637
55.25,-11.2101536138522
55.5,-11.3465090199558
55.75,-11.4552557919378
56,-11.5383194755743
56.25,-11.5978897296552
56.5,-11.6362957029096
56.75,-11.6558945409306
57,-11.6589799913472
57.25,-11.6477141675693
57.5,-11.6240822921803
57.75,-11.5898680003836
58,-11.5466455536765
58.25,-11.4957849120374
58.5,-11.4384657842065
58.75,-11.3756972761031
59,-11.3083403961696
59.25,-11.2371313259329
59.5,-11.1627039520994
59.75,-11.0856106512901
60,-11.0063407139211
60.25,-10.9253360973634
60.5,-10.8430044238081
60.75,-10.7597292996558
61,-10.6758781439044
61.25,-10.5918077838884
61.5,-10.5078681166584
61.75,-10.4244041502759
62,-10.3417567369851
62.25,-10.2602622942675
62.5,-10.1802517841326
62.75,-10.102049189036
63,-10.0259696874394
63.25,-9.95231769565569
63.5,-9.88138490720545
63.75,-9.81344842791827
64,-9.7487690754644
64.25,-9.68758988650319
64.5,-9.63013485343363
64.75,-9.57660789578298
65,-9.52719205832918
65.25,-9.48204891870694
65.5,-9.44131818103033
65.75,-9.40511742845418
66,-9.37354200610076
66.25,-9.3466650059302
66.5,-9.32453732652654
66.75,-9.30718778306389
67,-9.29462324563087
67.25,-9.28682878740976
67.5,-9.28376782777433
67.75,-9.28538225907558
68,-9.29159254966119
68.25,-9.30229781948028
68.5,-9.31737588845314
68.75,-9.33668330162559
69,-9.3600553389936
69.25,-9.3873060217739
69.5,-9.41822813080956
69.75,-9.45259325670933
70,-9.49015190518719
70.25,-9.53063368481023
70.5,-9.57374760787292
70.75,-9.6191825382321
71,-9.66660782246471
71.25,-9.71567414239781
71.5,-9.76601462762613
71.75,-9.81724626574742
72,-9.8689716453856
72.25,-9.92078106229878
72.5,-9.97225501170464
72.75,-10.022967080197
73,-10.0724872381952
73.25,-10.12038551887
73.5,-10.1662360522509
73.75,-10.2096214043157
74,-10.2501371511558
74.25,-10.2873965988936
74.5,-10.3210355422363
74.75,-10.3507169398089
75,-10.3761353741725
75.25,-10.3970211599954
75.5,-10.4131439662006
75.75,-10.4243158276087
76,-10.4303934386058
76.25,-10.4312796450508
76.5,-10.4269240797326
76.75,-10.4173229194281
77,-10.4025177758486
77.25,-10.3825937662198
77.5,-10.3576768396938
77.75,-10.3279304613507
78,-10.2935517747642
78.25,-10.2547673761497
78.5,-10.2118288377659
78.75,-10.1650081158808
79,-10.1145929701115
79.25,-10.0608825075177
79.5,-10.0041829478944
79.75,-9.9448036877175
80,-9.88305372051975
80.25,-9.81923845228442
80.5,-9.75365693268466
80.75,-9.68659950731512
81,-9.61834588287195
81.25,-9.54916358669282
81.5,-9.47930679414496
81.75,-9.40901549186902
82,-9.33851494158522
82.25,-9.26801540770893
82.5,-9.19771211207289
82.75,-9.12778538025819
83,-9.05840094609891
83.25,-8.98971038355725
83.5,-8.92185163814301
83.75,-8.85494963317947
84,-8.78911692935566
84.25,-8.72445441903761
84.5,-8.66105203966971
84.75,-8.59898949322448
85,-8.53833696103637
85.25,-8.47915580546465
85.5,-8.42149925167918
85.75,-8.3654130444594
86,-8.31093607625695
86.25,-8.25810098392087
86.5,-8.20693471243559
86.75,-8.15745904480534
87,-8.10969109785157
87.25,-8.06364378419362
87.5,-8.01932624107781
87.75,-7.9767442270199
88,-7.93590048744985
88.25,-7.89679509070626
88.5,-7.85942573583265
88.75,-7.82378803369096
89,-7.78987576293559
89.25,-7.75768110239127
89.5,-7.72719484135841
89.75,-7.69840656933158
90,-7.67130484656809


==> tikzfigs/data/cs_fig_1_proposed_without.dat <==
-90,-8.98645521437933
-89.75,-9.05275542693426
-89.5,-9.11646030191837
-89.25,-9.17731718693534
-89,-9.2350571728719
-88.75,-9.28939534185896
-88.5,-9.3400313710824
-88.25,-9.38665054213563
-88,-9.42892520249384
-87.75,-9.46651671971622
-87.5,-9.49907795968833
-87.25,-9.5262563072656
-87,-9.54769723092129
-86.75,-9.56304837255512
-86.5,-9.57196411993523
-86.25,-9.57411059317937
-86,-9.56917094950423
-85.75,-9.55685088384937
-85.5,-9.53688417890013
-85.25,-9.50903813865763
-85,-9.47311872715204
-84.75,-9.42897523003995
-84.5,-9.37650426298855
-84.25,-9.31565296751821
-84,-9.24642126200345
-83.75,-9.16886305152221
-83.5,-9.08308634296937
-83.25,-8.98925225839673
-83,-8.88757298656363
-82.75,-8.77830875679336
-82.5,-8.66176395735836
-82.25,-8.53828255032891
-82,-8.40824295454171
-81.75,-8.27205257748275
-81.5,-8.13014217575941
-81.25,-7.98296021362011
-81,-7.83096737139471
-80.75,-7.67463133286001
-80.5,-7.51442195455446
-80.25,-7.35080689302129
-80,-7.1842477396156
-79.75,-7.01519668825108
-79.5,-6.84409374024708
-79.25,-6.67136443282923
-79,-6.49741806402792
-78.75,-6.32264637663158
-78.5,-6.1474226571773
-78.25,-5.97210120227689
-78,-5.79701710337666
-77.75,-5.62248630181753
-77.5,-5.44880586830935
-77.25,-5.27625446420959
-77,-5.10509294592434
-76.75,-4.93556507801458
-76.5,-4.76789832494438
-76.25,-4.60230469566974
-76,-4.43898161930298
-75.75,-4.27811283381526
-75.5,-4.11986927310866
-75.25,-3.96440994077812
-75,-3.81188276149513
-74.75,-3.66242540318898
-74.5,-3.5161660651077
-74.25,-3.37322422843413
-74,-3.23371136745056
-73.75,-3.0977316203171
-73.5,-2.96538241939021
-73.25,-2.83675508168749
-73,-2.71193536063008
-72.75,-2.59100396059398
-72.5,-2.47403701609259
-72.25,-2.3611065376198
-72,-2.25228082631967
-71.75,-2.14762485973013
-71.5,-2.04720065088659
-71.25,-1.95106758307683
-71,-1.85928272251897
-70.75,-1.77190111119679
-70.5,-1.68897604203713
-70.25,-1.61055931855585
-70,-1.53670150103632
-69.75,-1.46745214123989
-69.5,-1.40286000758262
-69.25,-1.34297330264939
-69,-1.28783987485463
-68.75,-1.23750742599967
-68.5,-1.1920237164199
-68.25,-1.15143676935963
-68,-1.1157950761587
-67.75,-1.08514780378045
-67.5,-1.05954500615488
-67.25,-1.03903784075101
-67,-1.02367879172683
-66.75,-1.0135219009296
-66.5,-1.00862300793159
-66.25,-1.00904000017979
-66,-1.01483307421023
-65.75,-1.02606500871732
-65.5,-1.04280145007317
-65.25,-1.06511121064517
-65,-1.09306657995396
-64.75,-1.12674364833179
-64.5,-1.16622264226138
-64.25,-1.21158826997672
-64,-1.2629300751582
-63.75,-1.32034279561659
-63.5,-1.38392672268591
-63.25,-1.45378805557539
-63,-1.53003924308593
-62.75,-1.61279930278287
-62.5,-1.70219410480859
-62.25,-1.79835660386039
-62,-1.90142699825125
-61.75,-2.01155278915798
-61.5,-2.12888870582167
-61.25,-2.25359645318489
-61,-2.38584422670812
-60.75,-2.52580592423943
-60.5,-2.67365996598566
-60.25,-2.8295876097986
-60,-2.99377061885188
-59.75,-3.16638810074852
-59.5,-3.34761228925112
-59.25,-3.53760297992755
-59,-3.73650025655326
-58.75,-3.94441505351289
-58.5,-4.16141698840694
-58.25,-4.38751876734569
-58,-4.62265631415794
-57.75,-4.86666360985929
-57.5,-5.11924106469904
-57.25,-5.37991611111821
-57,-5.64799465501992
-56.75,-5.92250214462031
-56.5,-6.2021134535834
-56.25,-6.48507174085283
-56,-6.76909823511092
-55.75,-7.0512978494257
-55.5,-7.32806999433558
-55.25,-7.59504004479647
-55,-7.8470341732428
-54.75,-8.07812713532156
-54.5,-8.2817959295784
-54.25,-8.45120728875435
-54,-8.57964865694752
-53.75,-8.66107859023386
-53.5,-8.69072871373361
-53.25,-8.66565061257278
-53,-8.5850881576338
-52.75,-8.45058348311554
-52.5,-8.26578904846488
-52.25,-8.03603411488893
-52,-7.76774959239372
-51.75,-7.46787085638073
-51.5,-7.14331589083749
-51.25,-6.80059389658463
-51,-6.44555744057148
-50.75,-6.08328173313071
-50.5,-5.71804051576797
-50.25,-5.35334597246224
-50,-4.9920248383909
-49.75,-4.63631010626401
-49.5,-4.28793475468538
-49.25,-3.94821956216463
-49,-3.61815107979593
-48.75,-3.29844842378064
-48.5,-2.98961906799785
-48.25,-2.69200460640828
-48,-2.40581778458159
-47.75,-2.13117216046093
-47.5,-1.86810567258676
-47.25,-1.61659924720248
-47,-1.37659140908574
-46.75,-1.14798969882603
-46.5,-0.930679553153796
-46.25,-0.724531179061872
-46,-0.529404847133845
-45.75,-0.345154943057484
-45.5,-0.171633046318334
-45.25,-0.00869024894142938
-45,0.143821117561423
-44.75,0.286046214330484
-44.5,0.418126781683221
-44.25,0.540200497405699
-44,0.652400541565743
-43.75,0.754855316260931
-43.5,0.847688279440222
-43.25,0.931017860354617
-43,1.00495743079348
-42.75,1.06961531143568
-42.5,1.12509479669604
-42.25,1.17149418461908
-42,1.20890680085196
-41.75,1.23742100767075
-41.5,1.25712019055395
-41.25,1.26808271599278
-41,1.27038185517253
-40.75,1.26408566891498
-40.5,1.24925684988763
-40.25,1.22595251860049
-40,1.1942239701585
-39.75,1.15411636914381
-39.5,1.1056683903896
-39.25,1.04891180379406
-39,0.983871001726012
-38.75,0.910562468005211
-38.5,0.828994187914379
-38.25,0.739164999226644
-38,0.641063884823683
-37.75,0.534669208152115
-37.5,0.419947893530244
-37.25,0.296854554201461
-37,0.165330572057989
-36.75,0.0253031341733032
-36.5,-0.123315767263088
-36.25,-0.28063036323931
-36,-0.446762153871444
-35.75,-0.621850958658769
-35.5,-0.806055954130015
-35.25,-0.999556677344724
-35,-1.20255396764751
-34.75,-1.41527081105132
-34.5,-1.63795304094973
-34.25,-1.87086983458754
-34,-2.11431392558874
-33.75,-2.36860142714397
-33.5,-2.63407112590496
-33.25,-2.91108306014436
-33,-3.20001613319937
-32.75,-3.50126442914581
-32.5,-3.81523178479771
-32.25,-4.14232402103286
-32,-4.48293803496012
-31.75,-4.8374466874443
-31.5,-5.20617807002799
-31.25,-5.5893872818414
-31,-5.9872182732929
-30.75,-6.39965261233208
-30.5,-6.82644122174423
-30.25,-7.26701430367416
-30,-7.72036401095228
-29.75,-8.18489436096566
-29.5,-8.65823419677934
-29.25,-9.13701300805451
-29,-9.61660814361429
-28.75,-10.0908879373015
-28.5,-10.5520006998632
-28.25,-10.9902936545566
-28,-11.3944803557835
-27.75,-11.7521885145867
-27.5,-12.0509780235723
-27.25,-12.2797906238496
-27,-12.4305896736325
-26.75,-12.4997601741435
-26.5,-12.4888068315385
-26.25,-12.4040925266629
-26,-12.2557156233492
-25.75,-12.0559213686212
-25.5,-11.8175197575334
-25.25,-11.5526495779275
-25,-11.2720162472165
-24.75,-10.9845620875172
-24.5,-10.6974475954412
-24.25,-10.41621442257
-24,-10.1450289857885
-23.75,-9.88694163583827
-23.5,-9.64412623136771
-23.25,-9.41808519412792
-23,-9.20981690945428
-22.75,-9.01994825513062
-22.5,-8.84883740908518
-22.25,-8.69665254048339
-22,-8.56343154158264
-21.75,-8.44912717474816
-21.5,-8.3536411771479
-21.25,-8.27685011263627
-21,-8.2186251300306
-20.75,-8.17884728265089
-20.5,-8.15741967176519
-20.25,-8.15427737734437
-20,-8.16939591437133
-19.75,-8.20279878536032
-19.5,-8.25456457612197
-19.25,-8.32483395128549
-19,-8.41381683996321
-18.75,-8.52180005308475
-18.5,-8.64915553602313
-18.25,-8.79634942688596
-18,-8.96395205487286
-17.75,-9.15264896444482
-17.5,-9.36325297480925
-17.25,-9.59671715678554
-17,-9.85414839181951
-16.75,-10.136820806406
-16.5,-10.4461877410213
-16.25,-10.7838898317014
-16,-11.1517549398055
-15.75,-11.5517825207738
-15.5,-11.9860996473075
-15.25,-12.4568667105644
-15,-12.966095154864
-14.75,-13.5153131816457
-14.5,-14.1049719615749
-14.25,-14.7334176611013
-14,-15.3951638378208
-13.75,-16.0781197918976
-13.5,-16.7595100346654
-13.25,-17.4008638171185
-13,-17.944383252486
-12.75,-18.3163658098209
-12.5,-18.4446726074728
-12.25,-18.288253552874
-12,-17.8589068087812
-11.75,-17.2147195971604
-11.5,-16.4317761766975
-11.25,-15.5783471345347
-11,-14.7039804911562
-10.75,-13.8399773942352
-10.5,-13.0040845702887
-10.25,-12.2052400066178
-10,-11.4470855490134
-9.75,-10.7302507021004
-9.5,-10.0537435956918
-9.25,-9.41576694932861
-9,-8.81418402706264
-8.75,-8.24677753606113
-8.5,-7.7113879854929
-8.25,-7.20598268949913
-8,-6.72868538074905
-7.75,-6.27778389188884
-7.5,-5.85172603817801
-7.25,-5.44910955250042
-7,-5.06866941830526
-6.75,-4.70926447863811
-6.5,-4.36986434075792
-6.25,-4.04953709547616
-6,-3.74743808161932
-5.75,-3.46279976250534
-5.5,-3.19492269186742
-5.25,-2.94316750079618
-5,-2.70694781681616
-4.75,-2.48572402028655
-4.5,-2.27899774541763
-4.25,-2.08630703947029
-4,-1.90722210187943
-3.75,-1.74134153381037
-3.5,-1.5882890372864
-3.25,-1.44771051113214
-3,-1.31927149837759
-2.75,-1.20265494639572
-2.5,-1.09755924689952
-2.25,-1.00369652803
-2,-0.920791175163532
-1.75,-0.84857856079549
-1.5,-0.786803966949191
-1.25,-0.73522168603621
-1,-0.693594287964536
-0.75,-0.66169204255181
-0.5,-0.63929248692952
-0.25,-0.626180127590436
0,-0.622146265984859
0.25,-0.626988935053618
0.5,-0.640512931717733
0.75,-0.662529927040104
1,-0.692858631427637
1.25,-0.731324986731557
1.5,-0.777762350290236
1.75,-0.832011627681136
2,-0.893921301014704
2.25,-0.963347287791062
2.5,-1.04015255138359
2.75,-1.12420636779997
3,-1.21538313412987
3.25,-1.31356058160391
3.5,-1.41861722999493
3.75,-1.53042888972925
4,-1.64886398314204
4.25,-1.77377741661
4.5,-1.9050026910598
4.75,-2.04234189061067
5,-2.18555314028712
5.25,-2.33433507851374
5.5,-2.48830785673314
5.75,-2.64699017057994
6,-2.80977186597659
6.25,-2.97588178133079
6.5,-3.14435072947976
6.75,-3.31396995184124
7,-3.48324606931515
7.25,-3.65035459458862
7.5,-3.81309553131516
7.75,-3.96885648773876
8,-4.11459097712201
8.25,-4.24682185371756
8.5,-4.3616815183512
8.75,-4.45500063997106
9,-4.52245444152068
9.25,-4.55976897210039
9.5,-4.56297892289772
9.75,-4.52871476735494
10,-4.45448374129024
10.25,-4.33890138117171
10.5,-4.18183257789013
10.75,-3.98441495952273
11,-3.74895981063286
11.25,-3.47874969527875
11.5,-3.17776975682717
11.75,-2.85041648034379
12,-2.50122337712764
12.25,-2.13463129223667
12.5,-1.75481694220103
12.75,-1.36558102429816
13,-0.970288930313197
13.25,-0.571852980226379
13.5,-0.172744264289756
13.75,0.224976608005901
14,0.619618412754095
14.25,1.00981412189135
14.5,1.39447581497293
14.75,1.77275225556337
15,2.14399050112856
15.25,2.50770210126057
15.5,2.86353392169175
15.75,3.21124332932132
16,3.55067731822941
16.25,3.88175509638229
16.5,4.2044536501957
16.75,4.51879583396521
17,4.82484057689915
17.25,5.12267485186999
17.5,5.41240710103589
17.75,5.69416186094351
18,5.96807537210467
18.25,6.23429199488167
18.5,6.49296128495192
18.75,6.74423560808563
19,6.98826819602898
19.25,7.22521156353806
19.5,7.45521622162549
19.75,7.67842963438313
20,7.89499537678442
20.25,8.10505245903916
20.5,8.30873478970155
20.75,8.50617075509484
21,8.69748289694129
21.25,8.88278767356263
21.5,9.0621952928002
21.75,9.23580960702142
22,9.40372806233757
22.25,9.56604169554057
22.5,9.72283517334756
22.75,9.8741868693783
23,10.0201689749317
23.25,10.1608476401138
23.5,10.2962831422335
23.75,10.4265300786544
24,10.551637581489
24.25,10.6716495516706
24.5,10.7866049100497
24.75,10.8965378632476
25,11.0014781820755
25.25,11.1014514903914
25.5,11.1964795623372
25.75,11.2865806259638
26,11.3717696713334
26.25,11.4520587612683
26.5,11.5274573430118
26.75,11.5979725591644
27,11.6636095563702
27.25,11.7243717903401
27.5,11.7802613259193
27.75,11.8312791310242
28,11.8774253633991
28.25,11.9186996492585
28.5,11.9551013529994
28.75,11.9866298372757
29,12.0132847128329
29.25,12.0350660775908
29.5,12.0519747445528
29.75,12.0640124581892
30,12.0711820990081
30.25,12.0734878760777
30.5,12.0709355073061
30.75,12.0635323873102
31,12.051287742729
31.25,12.0342127748406
31.5,12.0123207893461
31.75,11.9856273131738
32,11.9541501981459
32.25,11.9179097113313
32.5,11.8769286118891
32.75,11.8312322141883
33,11.7808484369702
33.25,11.7258078383091
33.5,11.6661436361214
33.75,11.6018917139756
34,11.5330906119779
34.25,11.459781502537
34.5,11.3820081508688
34.75,11.2998168601725
35,11.2132564015118
35.25,11.1223779285593
35.5,11.0272348775194
35.75,10.9278828527321
36,10.8243794986825
36.25,10.7167843593932
36.5,10.6051587264688
36.75,10.4895654773832
37,10.3700689059548
37.25,10.2467345473409
37.5,10.1196290002893
37.75,9.98881974981954
38,9.85437499394523
38.25,9.71636347850659
38.5,9.5748543446259
38.75,9.42991699373991
39,9.2816209755763
39.25,9.13003590482174
39.5,8.97523141256236
39.75,8.81727713884977
40,8.65624277294376
40.25,8.49219814789303
40.5,8.32521339612178
40.75,8.15535917257871
41,7.98270695176094
41.25,7.80732940453001
41.5,7.62930086007677
41.75,7.44869785764449
42,7.2655997916639
42.25,7.08008965277188
42.5,6.89225486574048
42.75,6.70218822361546
43,6.50998891531142
43.25,6.31576364150057
43.5,6.11962781082383
43.75,5.92170680520621
44,5.72213729933524
44.25,5.52106861513388
44.5,5.31866408730941
44.75,5.11510241079474
45,4.91057893516041
45.25,4.70530686494485
45.5,4.49951831848131
45.75,4.29346519141167
46,4.08741976499103
46.25,3.88167499392506
46.5,3.67654440438586
46.75,3.47236153067106
47,3.26947881946047
47.25,3.06826593459625
47.5,2.86910740359569
47.75,2.6723995604469
48,2.47854675820696
48.25,2.28795684977358
48.5,2.10103596574112
48.75,1.91818265370232
49,1.73978148226249
49.25,1.56619625322608
49.5,1.3977630040662
49.75,1.23478301657946
50,1.07751607303194
50.25,0.926174214777948
50.5,0.780916257554959
50.75,0.641843300785695
51,0.508995435033696
51.25,0.382349803678581
51.5,0.261820114934286
51.75,0.147257632916994
52,0.0384536068455837
52.25,-0.0648569688366509
52.5,-0.162990428465611
52.75,-0.256308553572604
53,-0.345211975941995
53.25,-0.430133119114881
53.5,-0.51152892989318
53.75,-0.589873635231661
54,-0.665651732704729
54.25,-0.739351387926362
54.5,-0.811458373388663
54.75,-0.882450643404973
55,-0.952793601891062
55.25,-1.02293608560989
55.5,-1.09330705654308
55.75,-1.16431297387571
56,-1.23633579877175
56.25,-1.3097315733349
56.5,-1.38482950827026
56.75,-1.46193151100089
57,-1.54131208651513
57.25,-1.62321854620419
57.5,-1.70787146465804
57.75,-1.79546533017951
58,-1.88616934112685
58.25,-1.98012830669966
58.5,-2.07746361713336
58.75,-2.17827425425451
59,-2.28263781883498
59.25,-2.39061155609114
59.5,-2.50223336497238
59.75,-2.61752278057273
60,-2.73648192210241
60.25,-2.8590964014099
60.5,-2.98533618909189
60.75,-3.11515643681695
61,-3.24849825566285
61.25,-3.38528945107328
61.5,-3.52544521551468
61.75,-3.66886878009997
62,-3.81545202637036
62.25,-3.96507605912751
62.5,-4.11761174070803
62.75,-4.27292018642863
63,-4.43085322012319
63.25,-4.59125378778521
63.5,-4.75395632634839
63.75,-4.91878708363069
64,-5.08556438447735
64.25,-5.25409883722175
64.5,-5.42419347380083
64.75,-5.59564381628424
65,-5.76823786228164
65.25,-5.94175598176748
65.5,-6.11597071839919
65.75,-6.29064648950041
66,-6.46553918063943
66.25,-6.64039563325074
66.5,-6.81495302712241
66.75,-6.98893816388761
67,-7.1620666629796
67.25,-7.33404208787371
67.5,-7.50455502784188
67.75,-7.67328216882837
68,-7.83988539628032
68.25,-8.00401098261183
68.5,-8.16528892209582
68.75,-8.32333248588457
69,-8.4777380789177
69.25,-8.62808548787685
69.5,-8.77393861411994
69.75,-8.91484678655666
70,-9.05034674550841
70.25,-9.17996537851625
70.5,-9.30322327174053
70.75,-9.41963911523359
71,-9.52873496666698
71.25,-9.63004233644666
71.5,-9.72310900885307
71.75,-9.80750646121223
72,-9.88283768951266
72.25,-9.94874519862332
72.5,-10.0049188732471
72.75,-10.0511034169914
73,-10.0871050359624
73.25,-10.1127970534084
73.5,-10.1281241745972
73.75,-10.1331051754929
74,-10.1278338616188
74.25,-10.1124782292723
74.5,-10.0872778528951
74.75,-10.0525396120479
75,-10.0086319515129
75.25,-9.95597793219801
75.5,-9.89504737434567
75.75,-9.82634841604607
76,-9.75041880960608
76.25,-9.66781725839276
76.5,-9.57911506135653
76.75,-9.48488828636219
77,-9.38571064172215
77.25,-9.28214716252197
77.5,-9.1747487782501
77.75,-9.06404778368336
78,-8.9505541976688
78.25,-8.83475296516149
78.5,-8.71710193661464
78.75,-8.59803054497228
79,-8.47793909313259
79.25,-8.35719856266078
79.5,-8.23615085655548
79.75,-8.11510939386615
80,-7.99435998093046
80.25,-7.87416189210299
80.5,-7.75474910142083
80.75,-7.63633161519287
81,-7.51909686365333
81.25,-7.40321111735501
81.5,-7.28882090075915
81.75,-7.17605438144929
82,-7.06502271854882
82.25,-6.9558213582982
82.5,-6.84853126839342
82.75,-6.74322010568817
83,-6.63994331428164
83.25,-6.53874515293982
83.5,-6.43965965229715
83.75,-6.34271150342986
84,-6.24791688023994
84.25,-6.15528419869591
84.5,-6.06481481638926
84.75,-5.97650367612082
85,-5.8903398973669
85.25,-5.80630731951441
85.5,-5.72438500072239
85.75,-5.6445476761824
86,-5.56676617942516
86.25,-5.49100783017092
86.5,-5.41723679204977
86.75,-5.34541440333924
87,-5.27549948367956
87.25,-5.20744861953707
87.5,-5.14121643100109
87.75,-5.07675582231074
88,-5.01401821832903
88.25,-4.95295378900172
88.5,-4.89351166366594
88.75,-4.8356401369039
89,-4.77928686747136
89.25,-4.72439907167003
89.5,-4.67092371237253
89.75,-4.61880768475517
90,-4.56799799963833


==> tikzfigs/data/cs_fig_2_proposed_e1.dat <==
-90,-9.91146135811616
-89.75,-9.94252004067742
-89.5,-9.97076343484376
-89.25,-9.99617749383186
-89,-10.0187522414257
-88.75,-10.0384813960292
-88.5,-10.0553620049337
-88.25,-10.069394096566
-88,-10.0805803579734
-87.75,-10.0889258441476
-87.5,-10.0944377250052
-87.25,-10.0971250749465
-87,-10.0969987089335
-86.75,-10.0940710679871
-86.5,-10.0883561559126
-86.25,-10.0798695279584
-86,-10.0686283310128
-85.75,-10.0546513938571
-85.5,-10.0379593649629
-85.25,-10.0185748943402
-85,-9.996522855054
-84.75,-9.97183059922108
-84.5,-9.94452824261703
-84.25,-9.91464897145666
-84,-9.88222936448639
-83.75,-9.84730972324401
-83.5,-9.80993440321176
-83.25,-9.7701521386116
-83,-9.72801635377221
-82.75,-9.68358545432399
-82.5,-9.63692309195141
-82.25,-9.58809839703485
-82,-9.53718617423373
-81.75,-9.48426705687784
-81.5,-9.42942761692897
-81.25,-9.37276042821736
-81,-9.31436408163307
-80.75,-9.2543431519256
-80.5,-9.1928081167171
-80.25,-9.12987522924041
-80,-9.06566634714849
-79.75,-9.00030872049201
-79.5,-8.93393474260751
-79.25,-8.86668166819345
-79,-8.79869130326194
-78.75,-8.73010967194312
-78.5,-8.66108666528634
-78.25,-8.59177567724853
-78,-8.52233323300053
-77.75,-8.45291861452134
-77.5,-8.38369348820371
-77.25,-8.31482153887726
-77,-8.24646811427939
-76.75,-8.17879988358889
-76.5,-8.11198451319108
-76.25,-8.04619036238832
-76,-7.98158620130923
-75.75,-7.91834095282303
-75.5,-7.85662345983598
-75.25,-7.7966022789452
-75,-7.73844550105605
-74.75,-7.6823205992374
-74.5,-7.6283943037968
-74.25,-7.57683250430491
-74,-7.52780017808893
-73.75,-7.48146134454157
-73.5,-7.43797904445885
-73.25,-7.39751534351929
-73,-7.36023135894872
-72.75,-7.32628730837453
-72.5,-7.29584257985416
-72.25,-7.26905582206392
-72,-7.24608505365044
-71.75,-7.22708779077094
-71.5,-7.2122211918779
-71.25,-7.20164221883226
-71,-7.19550781345045
-70.75,-7.1939750885979
-70.5,-7.19720153292941
-70.25,-7.20534522833351
-70,-7.21856507905685
-69.75,-7.23702105135012
-69.5,-7.26087442227718
-69.25,-7.29028803604358
-69,-7.32542656580722
-68.75,-7.36645677840361
-68.5,-7.41354779871586
-68.25,-7.46687136949668
-68,-7.52660210125165
-67.75,-7.59291770524371
-67.5,-7.66599920068368
-67.25,-7.74603108461456
-67,-7.83320144971979
-66.75,-7.92770203109786
-66.5,-8.02972815769508
-66.25,-8.13947857725731
-66,-8.25715511494379
-65.75,-8.38296211462378
-65.5,-8.51710559769046
-65.25,-8.65979205614076
-65,-8.81122677363257
-64.75,-8.97161153892315
-64.5,-9.14114157888522
-64.25,-9.32000149120071
-64,-9.50835989748274
-63.75,-9.70636246325858
-63.5,-9.91412283901975
-63.25,-10.1317109635666
-63,-10.3591380350364
-62.75,-10.596337296166
-62.5,-10.8431396024659
-62.25,-11.0992425568157
-62,-11.3641718269258
-61.75,-11.6372331613573
-61.5,-11.917453669609
-61.25,-12.2035112701838
-61,-12.4936520494079
-60.75,-12.7855969141164
-60.5,-13.0764417462946
-60.25,-13.3625596781896
-60,-13.6395203430277
-59.75,-13.9020487420682
-59.5,-14.1440543447669
-59.25,-14.3587661334
-59,-14.5390065060168
-58.75,-14.6776203813973
-58.5,-14.7680420000289
-58.25,-14.804934695253
-58,-14.7847933451483
-57.75,-14.7063784744759
-57.5,-14.5708740406176
-57.25,-14.3817271839535
-57,-14.1442124761395
-56.75,-13.8648290986752
-56.5,-13.5506619648108
-56.25,-13.2088166889495
-56,-12.8459926178216
-55.75,-12.4682109979874
-55.5,-12.0806816776915
-55.25,-11.6877753367617
-55,-11.2930655514731
-54.75,-10.8994101480292
-54.5,-10.5090492853213
-54.25,-10.1237054827756
-54,-9.7446770281378
-53.75,-9.3729205934907
-53.5,-9.00912169944469
-53.25,-8.65375329856113
-53,-8.30712358214842
-52.75,-7.96941444970073
-52.5,-7.64071212844836
-52.25,-7.32103132911818
-52,-7.01033415687407
-51.75,-6.70854481143606
-51.5,-6.41556093278851
-51.25,-6.13126229031244
-51,-5.85551737754296
-50.75,-5.58818836188573
-50.5,-5.32913474642177
-50.25,-5.07821602654825
-50,-4.83529356471541
-49.75,-4.60023185922436
-49.5,-4.3728993455966
-49.25,-4.15316883943993
-49,-3.94091770639639
-48.75,-3.73602782636342
-48.5,-3.53838540468301
-48.25,-3.34788067156926
-48,-3.16440750204221
-47.75,-2.98786298154005
-47.5,-2.81814693679209
-47.25,-2.65516144713548
-47,-2.49881034800249
-46.75,-2.34899873559845
-46.5,-2.20563247967944
-46.25,-2.06861774970628
-46,-1.93786055839847
-45.75,-1.81326632576795
-45.5,-1.6947394660146
-45.25,-1.58218299916736
-45,-1.47549818901911
-44.75,-1.37458420869635
-44.5,-1.27933783510473
-44.25,-1.18965317347352
-44,-1.1054214132724
-43.75,-1.02653061687354
-43.5,-0.952865542471111
-43.25,-0.884307502932806
-43,-0.820734262436706
-42.75,-0.762019972926553
-42.5,-0.708035152591644
-42.25,-0.658646708730867
-42,-0.613718007484903
-41.75,-0.573108993001165
-41.5,-0.536676358626345
-41.25,-0.504273772683413
-41,-0.475752161276754
-40.75,-0.450960050366157
-40.5,-0.429743969047727
-40.25,-0.411948915568925
-40,-0.397418887075279
-39.75,-0.385997473436422
-39.5,-0.377528514723593
-39.25,-0.37185682101338
-39,-0.368828952180931
-38.75,-0.36829405422969
-38.5,-0.370104747505456
-38.25,-0.374118060882085
-38,-0.380196404717263
-37.75,-0.388208574095002
-37.5,-0.398030772639089
-37.25,-0.409547646045534
-37,-0.4226533134893
-36.75,-0.437252384261
-36.5,-0.453260946428816
-36.25,-0.470607514043152
-36,-0.48923391943915
-35.75,-0.509096137572656
-35.5,-0.53016503006025
-35.25,-0.552426997682344
-35,-0.57588453153636
-34.75,-0.600556654762342
-34.5,-0.626479248761868
-34.25,-0.653705260036021
-34,-0.682304786111327
-33.75,-0.712365041428584
-33.5,-0.743990206463277
-33.25,-0.777301165646732
-33,-0.812435141795327
-32.75,-0.849545236662819
-32.5,-0.888799888856286
-32.25,-0.930382261656583
-32,-0.974489574233578
-31.75,-1.02133239033131
-31.5,-1.07113387872055
-31.25,-1.12412905958886
-31,-1.18056405058473
-30.75,-1.24069532548471
-30.5,-1.3047889974447
-30.25,-1.37312013756625
-30,-1.44597213809026
-29.75,-1.52363612795322
-29.5,-1.60641044672628
-29.25,-1.69460018111455
-29,-1.78851676622036
-28.75,-1.88847765164434
-28.5,-1.9948060301753
-28.25,-2.10783062422958
-28,-2.22788552225008
-27.75,-2.35531005382502
-27.5,-2.49044868815714
-27.25,-2.63365093546269
-27,-2.78527122459303
-26.75,-2.94566872223689
-26.5,-3.11520704894662
-26.25,-3.29425383423943
-26,-3.4831800362551
-25.75,-3.68235892973509
-25.5,-3.89216463790942
-25.25,-4.11297004728679
-25,-4.34514389684055
-24.75,-4.58904677149363
-24.5,-4.84502565016199
-24.25,-5.1134065560568
-24,-5.39448472573218
-23.75,-5.68851154708055
-23.5,-5.99567730869547
-23.25,-6.31608854878185
-23,-6.6497384905312
-22.75,-6.99646871197815
-22.5,-7.35591985080152
-22.25,-7.72746885324437
-22,-8.11015016786681
-21.75,-8.50255858515852
-21.5,-8.90273250724563
-21.25,-9.30801886901853
-21,-9.71492550440061
-20.75,-10.1189743493002
-20.5,-10.5145801327809
-20.25,-10.8949936973871
-20,-11.2523639314013
-19.75,-11.5779805914014
-19.5,-11.8627507336839
-19.25,-12.0979217460722
-19,-12.2759901256782
-18.75,-12.3916441358026
-18.5,-12.4425223446122
-18.25,-12.4295777569719
-18,-12.3569371228752
-17.75,-12.2312989678435
-17.5,-12.0610461139137
-17.25,-11.8552986123566
-17,-11.6230949778916
-16.75,-11.3728034672021
-16.5,-11.1117798594432
-16.25,-10.8462326083999
-16,-10.5812343945493
-15.75,-10.3208209583739
-15.5,-10.0681311262714
-15.25,-9.82555715266175
-15,-9.59488737930199
-14.75,-9.37743242081463
-14.5,-9.17413191368481
-14.25,-8.98564215786447
-14,-8.81240659003756
-13.75,-8.65471162404587
-13.5,-8.51273043463003
-13.25,-8.38655703173941
-13,-8.27623264012335
-12.75,-8.1817660515745
-12.5,-8.10314929772292
-12.25,-8.04036971637405
-12,-7.99341925709358
-11.75,-7.96230168862246
-11.5,-7.94703822576363
-11.25,-7.94767198011803
-11,-7.96427155141087
-10.75,-7.9969340089311
-10.5,-8.0457874615074
-10.25,-8.11099337603349
-10,-8.19274877613756
-9.75,-8.29128843211312
-9.5,-8.40688713913494
-9.25,-8.53986217195134
-9,-8.69057599987869
-8.75,-8.85943934553585
-8.5,-9.04691467408433
-8.25,-9.25352020677693
-8,-9.47983456355094
-7.75,-9.72650215468357
-7.5,-9.99423946184911
-7.25,-10.2838423753001
-7,-10.5961947877496
-6.75,-10.9322786887621
-6.5,-11.2931860586422
-6.25,-11.6801329313707
-6,-12.0944760866865
-5.75,-12.5377329481084
-5.5,-13.0116054147927
-5.25,-13.5180085517086
-5,-14.0591053194109
-4.75,-14.6373488611957
-4.5,-15.2555343067942
-4.25,-15.9168626291478
-4,-16.6250198394315
-3.75,-17.3842757561547
-3.5,-18.199607738486
-3.25,-19.0768560377116
-3,-20.0229184330546
-2.75,-21.0459915161168
-2.5,-22.1558614902259
-2.25,-23.3642310381258
-2,-24.685020522662
-1.75,-26.1344474464989
-1.5,-27.7303204247805
-1.25,-29.4889815040523
-1,-31.4156597021073
-0.75,-33.4776568661401
-0.5,-35.5412430561211
-0.25,-37.2815780473592
0,-38.25503027084
0.25,-38.3439497572951
0.5,-37.9265790700157
0.75,-37.4277882610742
1,-37.068616098659
1.25,-36.917331481442
1.5,-36.9577438878592
1.75,-37.1018356110569
2,-37.1659858101893
2.25,-36.8753074801178
2.5,-36.0049085851475
2.75,-34.5828055137216
3,-32.848047606969
3.25,-31.035739271234
3.5,-29.2812159537429
3.75,-27.6404882574051
4,-26.1282671539163
4.25,-24.7415710514694
4.5,-23.4710373836845
4.75,-22.3057877932072
5,-21.2353587240034
5.25,-20.2503682036128
5.5,-19.3426588580424
5.75,-18.5052370482853
6,-17.7321443412262
6.25,-17.0183177368884
6.5,-16.3594604813392
6.75,-15.7519304558451
7,-15.1926469814782
7.25,-14.6790145486906
7.5,-14.2088613112963
7.75,-13.7803902080252
8,-13.39214086354
8.25,-13.0429607895114
8.5,-12.7319847814353
8.75,-12.4586217660016
9,-12.2225486985281
9.25,-12.0237114540144
9.5,-11.8623330203084
9.75,-11.7389297170665
10,-11.654336669485
10.25,-11.6097444172297
10.5,-11.6067494185772
10.75,-11.6474224416031
11,-11.7344006117736
11.25,-11.8710115182405
11.5,-12.0614417778226
11.75,-12.3109686714872
12,-12.6262833795988
12.25,-13.015950564179
12.5,-13.4910763280346
12.75,-14.0663037365637
13,-14.7613386648841
13.25,-15.6033591942701
13.5,-16.6309285536626
13.75,-17.9004457185057
14,-19.4963426339048
14.25,-21.5421104837053
14.5,-24.1657403108244
14.75,-27.0246242056372
15,-27.5003353036789
15.25,-24.5060929188239
15.5,-21.1785338800349
15.75,-18.4234558864448
16,-16.166962375225
16.25,-14.2729722649097
16.5,-12.6439197166831
16.75,-11.2145631429965
17,-9.94055899695989
17.25,-8.7908181603894
17.5,-7.74285183757897
17.75,-6.77992683567593
18,-5.88928126771267
18.25,-5.06097105008016
18.5,-4.28710191284226
18.75,-3.56130401555397
19,-2.87836360992298
19.25,-2.23395906070772
19.5,-1.62446788877292
19.75,-1.04682320688143
20,-0.498405185969323
20.25,0.0230421887236614
20.5,0.519475806717017
20.75,0.99260430635074
21,1.44392852382276
21.25,1.87477397796777
21.5,2.28631720154487
21.75,2.67960726834625
22,3.05558353332943
22.25,3.4150903609071
22.5,3.75888943800479
22.75,4.08767013538515
23,4.40205828047214
23.25,4.70262362865718
23.5,4.98988626156457
23.75,5.26432209548587
24,5.52636764789318
24.25,5.77642418220951
24.5,6.0148613290783
24.75,6.24202026490731
25,6.45821651446975
25.25,6.66374243307062
25.5,6.85886941465226
25.75,7.04384986477566
26,7.21891897132866
26.25,7.3842963008111
26.5,7.54018724391966
26.75,7.68678433073581
27,7.82426843297679
27.25,7.95280986839801
27.5,8.07256942044966
27.75,8.18369928462456
28,8.28634395153159
28.25,8.38064103554587
28.5,8.46672205688486
28.75,8.5447131841092
29,8.61473594332221
29.25,8.67690789972159
29.5,8.7313433166217
29.75,8.7781537966004
30,8.81744890901491
30.25,8.84933680776624
30.5,8.87392484285734
30.75,8.89132016897775
31,8.9016303540448
31.25,8.90496399032927
31.5,8.90143131048034
31.75,8.89114481043116
32,8.87421988079932
32.25,8.85077544798656
32.5,8.82093462571466
32.75,8.7848253771982
33,8.74258118753503
33.25,8.69434174518017
33.5,8.64025363054125
33.75,8.58047100878446
34,8.51515632285358
34.25,8.44448098147361
34.5,8.36862603552601
34.75,8.28778283464525
35,8.20215365419774
35.25,8.11195228098052
35.5,8.01740454404135
35.75,7.91874877501156
36,7.81623618031558
36.25,7.71013110564708
36.5,7.60071117127958
36.75,7.48826725522528
37,7.37310330011349
37.25,7.25553591909148
37.5,7.13589377623771
37.75,7.01451671811422
38,6.89175463536095
38.25,6.76796603683319
38.5,6.6435163238463
38.75,6.51877575871589
39,6.39411712997753
39.25,6.269913126355
39.5,6.14653344250572
39.75,6.02434165146217
40,5.903691891015
40.25,5.78492542342167
40.5,5.66836713903858
40.75,5.55432208395925
41,5.4430720986886
41.25,5.33487265854224
41.5,5.22995000623522
41.75,5.12849866262442
42,5.03067939270388
42.25,4.93661769093807
42.5,4.84640283341139
42.75,4.76008752493301
43,4.67768814825408
43.25,4.5991856011818
43.5,4.52452668688605
43.75,4.45362600429423
44,4.3863682701735
44.25,4.32261099305765
44.5,4.26218741201678
44.75,4.20490961049448
45,4.15057171682842
45.25,4.09895310816007
45.5,4.04982154254464
45.75,4.00293615442092
46,3.95805026036003
46.25,3.91491393439794
46.5,3.87327632455893
46.75,3.83288769381539
47,3.79350117925805
47.25,3.75487427237051
47.5,3.71677003085012
47.75,3.6789580383434
48,3.6412151328175
48.25,3.6033259271845
48.5,3.56508314740063
48.75,3.52628781376369
49,3.48674929073436
49.25,3.44628522950304
49.5,3.40472142589931
49.75,3.36189161425915
50,3.31763721566572
50.25,3.27180705668436
50.5,3.22425707241213
50.75,3.17485000543389
51,3.12345511017335
51.25,3.06994787018686
51.5,3.01420973419445
51.75,2.95612787508985
52,2.89559497482039
52.25,2.8325090368789
52.5,2.76677322719021
52.75,2.69829574339569
53,2.62698971192245
53.25,2.55277311175522
53.5,2.47556872348995
53.75,2.39530410202055
54,2.31191157108086
54.25,2.22532823781085
54.5,2.13549602553048
54.75,2.04236172296701
55,1.94587704828371
55.25,1.84599872638577
55.5,1.74268857812386
55.75,1.63591362016919
56,1.52564617448705
56.25,1.41186398648455
56.5,1.29455035104541
56.75,1.17369424578722
57,1.049290470981
57.25,0.921339795655504
57.5,0.789849109468831
57.75,0.654831579965117
58,0.516306814843101
58.25,0.374301028846783
58.5,0.228847214843164
58.75,0.0799853185834295
59,-0.0722375834564064
59.25,-0.227767103879958
59.5,-0.38654136269604
59.75,-0.548490805211232
60,-0.713538020732118
60.25,-0.881597563534566
60.5,-1.05257577778832
60.75,-1.22637062837456
61,-1.40287153978802
61.25,-1.58195924558096
61.5,-1.76350565106531
61.75,-1.94737371224872
62,-2.1334173342192
62.25,-2.32148129241573
62.5,-2.51140118041058
62.75,-2.70300338797803
63,-2.89610511332554
63.25,-3.09051441340044
63.5,-3.2860302961593
63.75,-3.4824428585798
64,-3.67953347400561
64.25,-3.8770750321384
64.5,-4.07483223462352
64.75,-4.27256194872252
65,-4.47001362103065
65.25,-4.66692975259314
65.5,-4.86304643611473
65.75,-5.05809395526583
66,-5.25179744538667
66.25,-5.44387761421172
66.5,-5.63405152060321
66.75,-5.82203340873204
67,-6.00753559470017
67.25,-6.19026940228101
67.5,-6.36994614428427
67.75,-6.54627814602346
68,-6.71897980747444
68.25,-6.88776870093011
68.5,-7.05236670124264
68.75,-7.21250114603676
69,-7.36790602351143
69.25,-7.5183231855325
69.5,-7.66350358358444
69.75,-7.80320852470065
70,-7.93721094367284
70.25,-8.06529668659706
70.5,-8.18726579913567
70.75,-8.30293381077681
71,-8.41213300392938
71.25,-8.51471365400156
71.5,-8.61054522383747
71.75,-8.69951749321108
72,-8.78154160172178
72.25,-8.85655098162009
72.5,-8.92450215604041
72.75,-8.98537537801344
73,-9.03917508662387
73.25,-9.08593015884265
73.5,-9.12569393890472
73.75,-9.15854403154115
74,-9.1845818507478
74.25,-9.20393192185034
74.5,-9.21674094111276
74.75,-9.22317660371429
75,-9.22342621724653
75.25,-9.21769512364346
75.5,-9.20620495736426
75.75,-9.18919177148896
76,-9.16690406600094
76.25,-9.13960075385283
76.5,-9.10754910045357
76.75,-9.07102267104825
77,-9.03029931823467
77.25,-8.98565923875597
77.5,-8.93738312493649
77.75,-8.88575043191519
78,-8.8310377773917
78.25,-8.77351748613943
78.5,-8.71345628722881
78.75,-8.65111416788372
79,-8.58674338427431
79.25,-8.52058762639456
79.5,-8.45288133152942
79.75,-8.38384913868868
80,-8.31370547475972
80.25,-8.24265426198247
80.5,-8.17088873562555
80.75,-8.0985913603965
81,-8.02593383409208
81.25,-7.95307716722916
81.5,-7.88017182784096
81.75,-7.80735794122281
82,-7.73476553512538
82.25,-7.66251482167675
82.5,-7.59071650813787
82.75,-7.51947212943138
83,-7.44887439620535
83.25,-7.37900755299104
83.5,-7.30994774176839
83.75,-7.24176336696055
84,-7.17451545853157
84.25,-7.10825803045857
84.5,-7.04303843238793
84.75,-6.97889769276817
85,-6.91587085218087
85.25,-6.85398728596633
85.5,-6.79327101557062
85.75,-6.73374100832384
86,-6.6754114656028
86.25,-6.61829209953781
86.5,-6.56238839859611
86.75,-6.50770188251785
87,-6.45423034719621
87.25,-6.40196810018604
87.5,-6.35090618759608
87.75,-6.30103261317215
88,-6.25233255041231
88.25,-6.20478854857576
88.5,-6.15838073345118
88.75,-6.11308700374394
89,-6.06888322392069
89.25,-6.02574341432246
89.5,-5.98363993931402
89.75,-5.94254369418998
90,-5.90242429149798


==> tikzfigs/data/cs_fig_2_proposed_e2.dat <==
-90,-7.62780699357207
-89.75,-7.56985528261773
-89.5,-7.51204055081869
-89.25,-7.45443725143252
-89,-7.39711484973868
-88.75,-7.34013794973804
-88.5,-7.28356644300343
-88.25,-7.22745567594459
-88,-7.1718566321171
-87.75,-7.11681612656622
-87.5,-7.06237700954162
-87.25,-7.00857837724669
-87,-6.95545578759234
-86.75,-6.90304147920608
-86.5,-6.8513645922046
-86.25,-6.80045138947043
-86,-6.75032547737875
-85.75,-6.70100802510471
-85.5,-6.6525179818008
-85.25,-6.60487229107156
-85,-6.55808610229287
-84.75,-6.51217297842052
-84.5,-6.46714510001781
-84.25,-6.42301346529964
-84,-6.37978808604344
-83.75,-6.33747817926342
-83.5,-6.29609235457377
-83.25,-6.255638797193
-83,-6.21612544655672
-82.75,-6.17756017051711
-82.5,-6.13995093511217
-82.25,-6.10330596989168
-82,-6.06763392878267
-81.75,-6.03294404647813
-81.5,-5.99924629032673
-81.25,-5.9665515076992
-81,-5.93487156880344
-80.75,-5.90421950491937
-80.5,-5.87460964202464
-80.25,-5.84605772978477
-80,-5.81858106588662
-79.75,-5.79219861570273
-79.5,-5.76693112728538
-79.25,-5.74280124170432
-79,-5.71983359876082
-78.75,-5.69805493813341
-78.5,-5.6774941960357
-78.25,-5.65818259749741
-78,-5.640153744411
-77.75,-5.62344369952462
-77.5,-5.60809106659905
-77.25,-5.59413706699078
-77,-5.58162561296589
-76.75,-5.57060337809867
-76.5,-5.5611198651565
-76.25,-5.55322747192487
-76,-5.54698155547882
-75.75,-5.54244049546136
-75.5,-5.53966575698591
-75.25,-5.53872195383598
-75,-5.53967691269441
-74.75,-5.54260173919402
-74.5,-5.54757088664224
-74.25,-5.55466222833579
-74,-5.56395713444551
-73.75,-5.57554055451875
-73.5,-5.58950110671668
-73.25,-5.60593117497635
-73,-5.62492701536534
-72.75,-5.64658887297742
-72.5,-5.67102111080602
-72.25,-5.69833235212539
-72,-5.72863563801045
-71.75,-5.76204860173549
-71.5,-5.79869366191083
-71.25,-5.83869823634511
-71,-5.88219497876026
-70.75,-5.92932204063855
-70.5,-5.98022336064384
-70.25,-6.03504898423536
-70,-6.09395541627906
-69.75,-6.15710600965838
-69.5,-6.22467139309031
-69.25,-6.29682994155936
-69,-6.37376829298225
-68.75,-6.45568191490593
-68.5,-6.54277572519493
-68.25,-6.63526477077169
-68,-6.73337496849601
-67.75,-6.837343912168
-67.5,-6.9474217493529
-67.25,-7.06387213117552
-67,-7.18697323729539
-66.75,-7.31701887680085
-66.5,-7.4543196635238
-66.25,-7.59920426097358
-66,-7.75202068729288
-65.75,-7.91313766375965
-65.5,-8.08294598057178
-65.25,-8.26185983980244
-65,-8.45031811589187
-64.75,-8.64878544657868
-64.5,-8.85775302858074
-64.25,-9.07773893812074
-64,-9.30928772020597
-63.75,-9.55296888345425
-63.5,-9.80937378656172
-63.25,-10.0791101904321
-63,-10.3627934516304
-62.75,-10.6610329137
-62.5,-10.9744114660518
-62.25,-11.3034554235786
-62,-11.6485907560072
-61.75,-12.0100801757648
-61.5,-12.3879335975596
-61.25,-12.7817819946625
-61,-13.1907018611311
-60.75,-13.6129749427264
-60.5,-14.0457671216061
-60.25,-14.4847145223848
-60,-14.9234200002744
-59.75,-15.3528986363064
-59.5,-15.7610780579848
-59.25,-16.1325630268148
-59,-16.4489904620861
-58.75,-16.6903484856203
-58.5,-16.8374648818892
-58.25,-16.8753743918906
-58,-16.7965924269844
-57.75,-16.6029603923142
-57.5,-16.3051822279523
-57.25,-15.9202810503821
-57,-15.4681370439488
-56.75,-14.9683799355986
-56.5,-14.4383501686661
-56.25,-13.8921906417203
-56,-13.3407633841254
-55.75,-12.792019234336
-55.5,-12.2515371415455
-55.25,-11.7230672638804
-55,-11.2090022433608
-54.75,-10.7107548049377
-54.5,-10.2290461346565
-54.25,-9.76411946833763
-54,-9.31589507001408
-53.75,-8.88408105825087
-53.5,-8.46825177412144
-53.25,-8.06790265531473
-53,-7.68248827621501
-52.75,-7.31144840810348
-52.5,-6.95422559625502
-52.25,-6.61027675494126
-52,-6.27908056150605
-51.75,-5.96014191482139
-51.5,-5.65299435558317
-51.25,-5.35720108425337
-51,-5.07235502653154
-50.75,-4.79807826411955
-50.5,-4.53402105462753
-50.25,-4.27986059766001
-50,-4.03529965657965
-49.75,-3.80006511160769
-49.5,-3.57390649584823
-49.25,-3.35659454872317
-49,-3.14791980918407
-48.75,-2.94769126251115
-48.5,-2.75573504850477
-48.25,-2.57189323469307
-48,-2.39602265530321
-47.75,-2.22799381479567
-47.5,-2.06768985347415
-47.25,-1.91500557185942
-47,-1.76984651001993
-46.75,-1.63212807777671
-46.5,-1.50177473157966
-46.25,-1.37871919382827
-46,-1.26290171045017
-45.75,-1.15426934262504
-45.5,-1.05277528863368
-45.25,-0.958378231908347
-45,-0.871041711451945
-44.75,-0.790733510876175
-44.5,-0.717425062377013
-44.25,-0.651090862020535
-44,-0.591707892751453
-43.75,-0.539255051562028
-43.5,-0.493712577272364
-43.25,-0.455061475377608
-43,-0.42328293641559
-42.75,-0.398357744306106
-42.5,-0.380265671114936
-42.25,-0.368984854709812
-42,-0.364491155809129
-41.75,-0.366757490988619
-41.5,-0.375753138318257
-41.25,-0.391443012465041
-41,-0.413786906336023
-40.75,-0.442738696668495
-40.5,-0.478245511424663
-40.25,-0.520246857444128
-40,-0.56867370757844
-39.75,-0.623447547513196
-39.5,-0.684479383711872
-39.25,-0.751668715431744
-39,-0.82490247560838
-38.75,-0.904053947621553
-38.5,-0.988981667581315
-38.25,-1.07952832484026
-38,-1.17551967696427
-37.75,-1.2767634993852
-37.5,-1.3830485943872
-37.25,-1.49414388888597
-37,-1.60979765554238
-36.75,-1.72973689694367
-36.5,-1.85366693765678
-36.25,-1.98127127359626
-36,-2.11221173195738
-35.75,-2.24612899745951
-35.5,-2.38264356126195
-35.25,-2.52135714703312
-35,-2.66185466363124
-34.75,-2.80370672507452
-34.5,-2.94647276543578
-34.25,-3.08970475866927
-34,-3.23295153114417
-33.75,-3.37576362818857
-33.5,-3.51769866608308
-33.25,-3.65832706906622
-33,-3.79723805892269
-32.75,-3.93404573498072
-32.5,-4.06839505749343
-32.25,-4.19996753012743
-32,-4.32848637008305
-31.75,-4.45372095910014
-31.5,-4.57549038623576
-31.25,-4.69366592368757
-31,-4.8081723186818
-30.75,-4.91898783496957
-30.5,-5.02614303323994
-30.25,-5.12971833662513
-30,-5.22984048117968
-29.75,-5.3266779978516
-29.5,-5.42043590889492
-29.25,-5.51134984585314
-29,-5.59967980733953
-28.75,-5.68570377322822
-28.5,-5.76971137892461
-28.25,-5.85199783123395
-28,-5.93285821851293
-27.75,-6.01258233488774
-27.5,-6.09145010377348
-27.25,-6.16972765176469
-27,-6.24766405172089
-26.75,-6.325488724537
-26.5,-6.4034094631597
-26.25,-6.48161101995415
-26,-6.56025417928525
-25.75,-6.63947522067804
-25.5,-6.71938566359109
-25.25,-6.8000721720714
-25,-6.88159648582687
-24.75,-6.96399523313129
-24.5,-7.04727947021225
-24.25,-7.13143378132076
-24,-7.21641476374715
-23.75,-7.30214871314762
-23.5,-7.3885283175907
-23.25,-7.4754081651467
-23,-7.56259887173107
-22.75,-7.64985964629373
-22.5,-7.73688913353398
-22.25,-7.82331441586171
-22,-7.90867812390665
-21.75,-7.99242370817235
-21.5,-8.07387907510111
-21.25,-8.15223900190121
-21,-8.22654702873343
-20.75,-8.29567789349282
-20.5,-8.35832202374092
-20.25,-8.41297411558582
-20,-8.45792836608346
-19.75,-8.49128340048316
-19.5,-8.51096021701436
-19.25,-8.51473638195138
-19,-8.5002990423578
-18.75,-8.46531790207261
-18.5,-8.40753704977512
-18.25,-8.3248815577814
-18,-8.21557148540015
-17.75,-8.07823300046257
-17.5,-7.91199461487619
-17.25,-7.71655675936582
-17,-7.49222544088473
-16.75,-7.2399052463674
-16.5,-6.96105255968892
-16.25,-6.6575952606564
-16,-6.33182916056366
-15.75,-5.98630325459055
-15.5,-5.62370545338036
-15.25,-5.24675828927885
-15,-4.85813098199892
-14.75,-4.46037100460674
-14.5,-4.0558555140224
-14.25,-3.6467610101011
-14,-3.23504841420688
-13.75,-2.82246029217445
-13.5,-2.41052699219199
-13.25,-2.00057882533473
-13,-1.59376192017959
-12.75,-1.1910559167048
-12.5,-0.793292158028253
-12.25,-0.401171456819806
-12,-0.0152808460939549
-11.75,0.363891024408197
-11.5,0.735940003780157
-11.25,1.10053410047783
-11,1.45740263994534
-10.75,1.80632682272704
-10.5,2.14713156052265
-10.25,2.47967845727834
-10,2.80385980220843
-9.75,3.11959344770738
-9.5,3.42681845471304
-9.25,3.72549139936788
-9,4.0155832465866
-8.75,4.29707670762076
-8.5,4.5699640094748
-8.25,4.834245013844
-8,5.08992563202442
-7.75,5.33701648998737
-7.5,5.57553180456285
-7.25,5.80548843751957
-7,6.02690509935116
-6.75,6.23980167887464
-6.5,6.44419867840805
-6.25,6.64011673740347
-6,6.82757623004696
-5.75,7.00659692456421
-5.5,7.17719769385233
-5.25,7.3393962686427
-5,7.49320902573459
-4.75,7.6386508049601
-4.5,7.77573474948236
-4.25,7.90447216481626
-4,8.02487239261933
-3.75,8.13694269584865
-3.5,8.24068815233321
-3.25,8.33611155418648
-3,8.42321331078877
-2.75,8.50199135331718
-2.5,8.5724410389959
-2.25,8.63455505339235
-2,8.68832330919611
-1.75,8.7337328399958
-1.5,8.77076768761384
-1.25,8.79940878157652
-1,8.81963380928439
-0.75,8.83141707541109
-0.5,8.83472934899445
-0.25,8.82953769659339
0,8.81580529976643
0.25,8.79349125498167
0.5,8.76255035389027
0.75,8.72293284168476
1,8.6745841510147
1.25,8.61744460864124
1.5,8.55144911167375
1.75,8.47652676983773
2,8.3926005097665
2.25,8.29958663677912
2.5,8.1973943489906
2.75,8.08592519788403
3,7.96507248863915
3.25,7.8347206125358
3.5,7.69474430260844
3.75,7.54500780238591
4,7.38536393596888
4.25,7.21565306582951
4.5,7.03570192249947
4.75,6.84532228767384
5,6.64430950910149
5.25,6.43244082184518
5.5,6.20947344592683
5.75,5.97514242484231
6,5.72915816269729
6.25,5.47120360948222
6.5,5.20093103387784
6.75,4.91795831046283
7,4.62186463262086
7.25,4.31218554295391
7.5,3.98840714845573
7.75,3.64995935655472
8,3.29620792834245
8.25,2.92644509406234
8.5,2.53987840940773
8.75,2.13561744404807
9,1.71265777861506
9.25,1.26986163257224
9.5,0.8059342378001
9.75,0.319394789303815
10,-0.19145958734138
10.25,-0.728598961092181
10.5,-1.29431770262675
10.75,-1.89130758991982
11,-2.52275258384692
11.25,-3.19245342346928
11.5,-3.9049939772631
11.75,-4.66596720503593
12,-5.48228806849163
12.25,-6.36263634401849
12.5,-7.31809878534874
12.75,-8.36312651504349
13,-9.51700772505333
13.25,-10.8062136791955
13.5,-12.2682799248286
13.75,-13.958466372152
14,-15.9614055209027
14.25,-18.4099994553653
14.5,-21.4953354358016
14.75,-25.2199415564113
15,-27.3259531086418
15.25,-24.810621282788
15.5,-21.5153622038381
15.75,-18.9253298723664
16,-16.9298348538359
16.25,-15.3472939126311
16.5,-14.0567811694865
16.75,-12.9811688705373
17,-12.0697152739741
17.25,-11.2876944941022
17.5,-10.610463792826
17.75,-10.0199820930227
18,-9.50268900848405
18.25,-9.04816361731585
18.5,-8.64824691864285
18.75,-8.2964500160989
19,-7.9875442096359
19.25,-7.71727035646803
19.5,-7.48212852450904
19.75,-7.27922300020093
20,-7.10614629027146
20.25,-6.96089114094685
20.5,-6.84178306176789
20.75,-6.74742812031869
21,-6.67667230573107
21.25,-6.62856980859841
21.5,-6.60235829843583
21.75,-6.59743980241862
22,-6.6133661693015
22.25,-6.64982838567822
22.5,-6.70664922906563
22.75,-6.78377891540707
23,-6.88129354334185
23.25,-6.99939626623209
23.5,-7.13842124571988
23.75,-7.29884056701635
24,-7.48127443606469
24.25,-7.68650514358342
24.5,-7.91549548513027
24.75,-8.16941258891562
25,-8.44965845087508
25.25,-8.75790894786025
25.5,-9.0961637510317
25.75,-9.46681047671605
26,-9.87270771868033
26.25,-10.3172935001169
26.5,-10.8047284708458
26.75,-11.3400873341933
27,-11.9296182713433
27.25,-12.5810997074346
27.5,-13.3043383695513
27.75,-14.1118744684777
28,-15.0199905072566
28.25,-16.0501539811253
28.5,-17.2310195899341
28.75,-18.6008722805001
29,-20.2089903691069
29.25,-22.1075975901035
29.5,-24.2945083735616
29.75,-26.45172096012
30,-27.3994467379019
30.25,-26.167451859522
30.5,-23.8962696897627
30.75,-21.66326453795
31,-19.7260806665625
31.25,-18.0740207448129
31.5,-16.6538552136966
31.75,-15.4173388635259
32,-14.3272590831076
32.25,-13.355761811585
32.5,-12.481927285748
32.75,-11.689831645367
33,-10.9671583436552
33.25,-10.304227829097
33.5,-9.69331842274767
33.75,-9.12818564037275
34,-8.60371694849018
34.25,-8.11567991133543
34.5,-7.66053563192749
34.75,-7.23529852814995
35,-6.83742948297838
35.25,-6.46475338152079
35.5,-6.1153947125233
35.75,-5.7877267238463
36,-5.48033087047464
36.25,-5.19196416655335
36.5,-4.92153267110231
36.75,-4.66806978035893
37,-4.43071832141174
37.25,-4.20871567791476
37.5,-4.00138135383562
37.75,-3.80810651244319
38,-3.62834512701704
38.25,-3.46160645553409
38.5,-3.30744860990156
38.75,-3.16547303554792
39,-3.03531975254627
39.25,-2.91666323728484
39.5,-2.80920884576806
39.75,-2.71268969723574
40,-2.6268639509228
40.25,-2.55151242019339
40.5,-2.48643647755678
40.75,-2.43145621164093
41,-2.38640880342115
41.25,-2.35114709413312
41.5,-2.32553832156394
41.75,-2.30946300496763
42,-2.30281396183831
42.25,-2.30549544228783
42.5,-2.31742236891015
42.75,-2.33851967183372
43,-2.3687217102244
43.25,-2.40797177284832
43.5,-2.45622165147291
43.75,-2.51343128190464
44,-2.57956844835695
44.25,-2.65460854763171
44.5,-2.73853441029819
44.75,-2.83133617666817
45,-2.93301122592125
45.25,-3.04356415720876
45.5,-3.16300682198841
45.75,-3.29135840718999
46,-3.4286455690932
46.25,-3.57490261799757
46.5,-3.73017175386499
46.75,-3.89450335309821
47,-4.06795630644804
47.25,-4.25059840768226
47.5,-4.44250679203504
47.75,-4.64376842251735
48,-4.85448062080337
48.25,-5.07475163747397
48.5,-5.30470125372745
48.75,-5.5444614030075
49,-5.79417679603776
49.25,-6.05400552606328
49.5,-6.32411962210533
49.75,-6.60470550597993
50,-6.89596429268169
50.25,-7.19811185211317
50.5,-7.51137852119668
50.75,-7.83600831665018
51,-8.17225744679671
51.25,-8.52039185124688
51.5,-8.88068340419817
51.75,-9.25340429258318
52,-9.63881891417478
52.25,-10.0371724199862
52.5,-10.4486747338588
52.75,-10.8734785013327
53,-11.311648930259
53.25,-11.763122871613
53.5,-12.2276537494884
53.75,-12.7047381186659
54,-13.1935188155731
54.25,-13.6926591267561
54.5,-14.2001826364688
54.75,-14.7132753564371
55,-15.2280519124429
55.25,-15.7392981849851
55.5,-16.2402214834697
55.75,-16.7222677498936
56,-17.1751010121386
56.25,-17.5868715607939
56.5,-17.9449001951451
56.75,-18.236840083019
57,-18.4522223230789
57.25,-18.5840788780087
57.5,-18.6301794157119
57.75,-18.5934550567671
58,-18.4814501127161
58.25,-18.3050061482592
58.5,-18.0766243956573
58.75,-17.80895774773
59,-17.5137106313174
59.25,-17.2010153477439
59.5,-16.8792096347346
59.75,-16.5548852021048
60,-16.2330838689079
60.25,-15.9175509308528
60.5,-15.6109905567503
60.75,-15.3152951473212
61,-15.031738067677
61.25,-14.7611289179894
61.5,-14.5039351383272
61.75,-14.2603753866514
62,-14.0304902208784
62.25,-13.814195015782
62.5,-13.6113192196648
62.75,-13.4216352326818
63,-13.2448794645191
63.25,-13.0807675317023
63.5,-12.9290050802205
63.75,-12.7892953508638
64,-12.6613443231474
64.25,-12.5448640604935
64.5,-12.4395747188333
64.75,-12.3452055603292
65,-12.2614952236127
65.25,-12.1881914342253
65.5,-12.1250502880956
65.75,-12.0718352025936
66,-12.0283156007543
66.25,-11.9942653722948
66.5,-11.9694611382863
66.75,-11.9536803335192
67,-11.9466991107751
67.25,-11.9482900637514
67.5,-11.9582197598447
67.75,-11.9762460701314
68,-12.0021152816025
68.25,-12.0355589760548
68.5,-12.0762906611988
68.75,-12.1240021428257
69,-12.1783596327292
69.25,-12.2389995960802
69.5,-12.3055243548106
69.75,-12.3774974810571
70,-12.4544390377357
70.25,-12.5358207526545
70.5,-12.6210612489376
70.75,-12.7095214982445
71,-12.8005007140673
71.25,-12.893232959057
71.5,-12.9868848002886
71.75,-13.08055440522
72,-13.1732725222275
72.25,-13.2640058238723
72.5,-13.3516630970136
72.75,-13.4351047282738
73,-13.5131558427129
73.25,-13.584623296493
73.5,-13.6483164948979
73.75,-13.7030717086681
74,-13.747779210456
74.25,-13.7814121805527
74.5,-13.8030559823749
74.75,-13.8119361386514
75,-13.807443204548
75.25,-13.7891527786378
75.5,-13.7568391376083
75.75,-13.7104814144255
76,-13.6502618162942
76.25,-13.5765560240501
76.5,-13.489916540408
76.75,-13.391050276645
77,-13.2807920225717
77.25,-13.1600756017573
77.5,-13.0299044763021
77.75,-12.8913233655875
78,-12.7453921323354
78.25,-12.593162823798
78.5,-12.4356603877425
78.75,-12.2738672517211
79,-12.1087116845265
79.25,-11.9410596609733
79.5,-11.7717098240567
79.75,-11.6013910733735
80,-11.4307622927859
80.25,-11.2604137500657
80.5,-11.0908697440625
80.75,-10.9225921303112
81,-10.7559844159229
81.25,-10.5913961734692
81.5,-10.4291275778501
81.75,-10.2694339178791
82,-10.1125299748022
82.25,-9.95859419321895
82.5,-9.80777259643072
82.75,-9.66018241889201
83,-9.51591544405382
83.25,-9.37504104735479
83.5,-9.23760895223021
83.75,-9.1036517124949
84,-8.97318693790983
84.25,-8.84621928167184
84.5,-8.72274220936736
84.75,-8.6027395689341
85,-8.48618698061607
85.25,-8.37305306497806
85.5,-8.26330052589836
85.75,-8.15688710419614
86,-8.05376641623925
86.25,-7.95388869057968
86.5,-7.85720141440705
86.75,-7.76364990042125
87,-7.67317778361586
87.25,-7.58572745644107
87.5,-7.5012404498792
87.75,-7.41965776711839
88,-7.34092017574403
88.25,-7.26496846368004
88.5,-7.19174366349711
88.75,-7.12118724915447
89,-7.05324130875417
89.25,-6.98784869644919
89.5,-6.92495316626184
89.75,-6.86449949022392
90,-6.80643356294515


==> tikzfigs/data/cs_fig_3_HFSS.dat <==
0,-0.365915038858335
0,-0.365915038858335
5,-2.16003641008668
-5,-2.08514407014028
10,-4.17525949100689
-10,-9.94879978279137
15,2.68232175991736
-15,-14.5889950776539
20,8.20667861732626
-20,-7.73525696220598
25,11.2969694412358
-25,-10.1666138490473
30,12.4793422921925
-30,-8.35422448854976
35,11.7519700774689
-35,-1.07879901194118
40,9.26772464762393
-40,1.63428895163783
45,5.42892890565925
-45,0.782168164903162
50,1.3608801977399
-50,-4.22728865845187
55,-0.602530408581268
-55,-7.81713901198041
60,-2.21235754924199
-60,-2.69458654094482
65,-5.13549390874161
-65,-0.6236934864521
70,-8.33081270473786
-70,-0.967210076380724
75,-9.24591908903854
-75,-3.15981159627283
80,-7.27830810084774
-80,-6.48037373832479
85,-5.22407994534415
-85,-8.84211360519196
90,-3.9298165535385
-90,-8.44716058328709


==> tikzfigs/data/cs_fig_4_no_coupling.dat <==
-90,-8.65481893096974
-89.75,-8.63695627012797
-89.5,-8.62012492844674
-89.25,-8.60442550786784
-89,-8.58995540015406
-88.75,-8.57680882751399
-88.5,-8.56507689565658
-88.25,-8.55484765564337
-88,-8.5462061710901
-87.75,-8.53923458745137
-87.5,-8.53401220029451
-87.25,-8.53061551962705
-87,-8.52911832748348
-86.75,-8.52959172609863
-86.5,-8.53210417409337
-86.25,-8.53672150817191
-86,-8.54350694788173
-85.75,-8.5525210810087
-85.5,-8.56382182717979
-85.25,-8.57746437721758
-85,-8.5935011057383
-84.75,-8.61198145440997
-84.5,-8.63295178318753
-84.25,-8.65645518672491
-84,-8.68253127302766
-83.75,-8.71121590126368
-83.5,-8.74254087549003
-83.25,-8.77653359090111
-83,-8.81321662905059
-82.75,-8.85260729836875
-82.5,-8.89471711619806
-82.25,-8.93955122851752
-82,-8.98710776354619
-81.75,-9.0373771155322
-81.5,-9.09034115527395
-81.25,-9.14597236433209
-81,-9.2042328905089
-80.75,-9.26507352305886
-80.5,-9.32843258730529
-80.25,-9.3942347599529
-80,-9.4623898084727
-79.75,-9.53279126059295
-79.5,-9.6053150132387
-79.25,-9.67981789432044
-79,-9.75613619566133
-78.75,-9.8340842011426
-78.5,-9.9134527408796
-78.25,-9.99400780991017
-78,-10.0754892984171
-77.75,-10.1576098897471
-77.5,-10.2400541921628
-77.25,-10.3224781799223
-77,-10.4045090283361
-76.75,-10.485745435074
-76.5,-10.5657585251879
-76.25,-10.6440934388561
-76,-10.7202716973935
-75.75,-10.7937944331842
-75.5,-10.8641465515459
-75.25,-10.9308018660455
-75,-10.9932292128886
-74.75,-11.0508995048707
-74.5,-11.1032936322212
-74.25,-11.1499110588545
-74,-11.1902789017571
-73.75,-11.2239612232902
-73.5,-11.2505682167601
-73.25,-11.2697649306397
-73,-11.2812791618026
-72.75,-11.2849081572374
-72.5,-11.2805237989746
-72.25,-11.2680760077608
-72,-11.2475941837422
-71.75,-11.2191866007897
-71.5,-11.1830377767888
-71.25,-11.1394039459452
-71,-11.0886068519046
-70.75,-11.0310261546706
-70.5,-10.967090794722
-70.25,-10.8972696820322
-70,-10.8220620764111
-69.75,-10.7419880017742
-69.5,-10.6575789954212
-69.25,-10.5693694399456
-69,-10.477888665938
-68.75,-10.3836539535314
-68.5,-10.287164504451
-68.25,-10.188896406686
-68,-10.0892985730768
-67.75,-9.98878960372996
-67.5,-9.88775550008124
-67.25,-9.78654814477251
-67,-9.68548445510196
-66.75,-9.58484611720741
-66.5,-9.48487981195282
-66.25,-9.38579785036596
-66,-9.28777914527284
-65.75,-9.1909704555286
-65.5,-9.0954878492011
-65.25,-9.00141834165383
-65,-8.90882167329253
-64.75,-8.8177321995227
-64.5,-8.72816087204291
-64.25,-8.64009729590247
-64,-8.55351185076289
-63.75,-8.46835786755226
-63.5,-8.38457385325962
-63.25,-8.30208575707778
-63,-8.22080927058775
-62.75,-8.14065215332529
-62.5,-8.06151657304489
-62.25,-7.98330144747241
-62,-7.90590477151776
-61.75,-7.82922591100453
-61.5,-7.75316784119029
-61.25,-7.67763930590547
-61,-7.60255687124963
-60.75,-7.52784684662626
-60.5,-7.45344704563766
-60.25,-7.37930836009995
-60,-7.3053961222447
-59.75,-7.23169123303513
-59.5,-7.15819103838269
-59.25,-7.08490993977353
-59,-7.01187973121889
-58.75,-6.93914966030054
-58.5,-6.86678621713052
-58.25,-6.79487266101204
-58,-6.72350830020428
-57.75,-6.65280754521739
-57.5,-6.58289876028665
-57.25,-6.51392294094093
-57,-6.44603224779996
-56.75,-6.37938842786453
-56.5,-6.31416115463631
-56.25,-6.25052631748934
-56,-6.18866428893826
-55.75,-6.12875819595885
-55.5,-6.07099221847973
-55.25,-6.01554993476675
-55,-5.96261272982432
-54.75,-5.91235827930636
-54.5,-5.86495911790505
-54.25,-5.82058129787465
-54,-5.77938314035067
-53.75,-5.74151407949815
-53.5,-5.70711359730957
-53.25,-5.67631024509261
-53,-5.64922074634101
-52.75,-5.62594917475414
-52.5,-5.60658620064306
-52.25,-5.59120839879935
-52,-5.57987761107659
-51.75,-5.57264035740701
-51.5,-5.5695272897128
-51.25,-5.57055268413859
-51,-5.57571396819878
-50.75,-5.58499128076944
-50.5,-5.59834706433303
-50.25,-5.61572569047804
-50,-5.63705312133742
-49.75,-5.66223661139312
-49.5,-5.69116445584495
-49.25,-5.72370579351003
-49,-5.75971047393902
-48.75,-5.79900900006391
-48.5,-5.84141255917374
-48.25,-5.8867131562856
-48,-5.9346838649737
-47.75,-5.98507921135957
-47.5,-6.03763570717492
-47.25,-6.09207254750949
-47,-6.14809248796736
-46.75,-6.2053829144215
-46.5,-6.26361711632319
-46.25,-6.32245577157158
-46,-6.38154864728231
-45.75,-6.44053651646564
-45.5,-6.49905328571167
-45.25,-6.55672832362692
-45,-6.61318897413956
-44.75,-6.66806323311035
-44.5,-6.72098256119216
-44.25,-6.77158480082736
-44,-6.81951716091114
-43.75,-6.86443922920141
-43.5,-6.90602597020355
-43.25,-6.94397066511123
-43,-6.97798775048416
-42.75,-7.00781551364242
-42.5,-7.03321860513355
-42.25,-7.05399033189622
-42,-7.06995469867198
-41.75,-7.08096816955731
-41.5,-7.08692112610942
-41.25,-7.08773900293265
-41,-7.08338308604156
-40.75,-7.07385096347228
-40.5,-7.05917662160828
-40.25,-7.0394301845741
-40,-7.01471729794727
-39.75,-6.98517816206119
-39.5,-6.95098622441835
-39.25,-6.91234654525216
-39,-6.86949385504212
-38.75,-6.82269032770643
-38.5,-6.77222309809103
-38.25,-6.71840155702303
-38,-6.66155446133303
-37.75,-6.60202689962049
-37.5,-6.54017715689958
-37.25,-6.47637352244952
-37,-6.41099108509557
-36.75,-6.34440855875179
-36.5,-6.27700517843128
-36.25,-6.2091577032191
-36,-6.14123755811763
-35.75,-6.07360814145802
-35.5,-6.00662231899565
-35.25,-5.94062012013765
-35,-5.87592664623365
-34.75,-5.81285019570771
-34.5,-5.75168060619785
-34.25,-5.69268780991347
-34,-5.63612059520753
-33.75,-5.5822055649137
-33.5,-5.53114628032101
-33.25,-5.48312257870459
-33,-5.43829005204616
-32.75,-5.39677967487843
-32.5,-5.35869756998412
-32.25,-5.32412490187553
-32,-5.29311788947977
-31.75,-5.26570793115331
-31.5,-5.24190183696063
-31.25,-5.22168216498043
-31,-5.20500766016341
-30.75,-5.19181379588309
-30.5,-5.18201341971283
-30.25,-5.17549750606841
-30,-5.1721360191094
-29.75,-5.171778889645
-29.5,-5.17425710969964
-29.25,-5.17938394783346
-29,-5.18695628727071
-28.75,-5.19675608737713
-28.5,-5.20855196707471
-28.25,-5.22210090644974
-28,-5.23715006017596
-27.75,-5.25343867355559
-27.5,-5.27070008910297
-27.25,-5.28866382881318
-27,-5.30705773473068
-26.75,-5.32561014832108
-26.5,-5.34405210760122
-26.25,-5.3621195401205
-26,-5.3795554297914
-25.75,-5.39611193627505
-25.5,-5.4115524471034
-25.25,-5.42565354488132
-25,-5.43820687459821
-24.75,-5.44902089909339
-24.5,-5.45792253381358
-24.25,-5.46475865492296
-24,-5.46939747732082
-23.75,-5.47172980097929
-23.5,-5.47167012507151
-23.25,-5.46915762954731
-23,-5.46415702313833
-22.75,-5.45665925535186
-22.5,-5.44668208803718
-22.25,-5.43427051985914
-22,-5.41949705479945
-21.75,-5.40246180397369
-21.5,-5.38329240890479
-21.25,-5.36214377420197
-21,-5.3391975985321
-20.75,-5.31466169491637
-20.5,-5.28876909470227
-20.25,-5.26177693389722
-20,-5.23396512566301
-19.75,-5.20563482833232
-19.5,-5.17710672395666
-19.25,-5.14871912775071
-19,-5.12082595350537
-18.75,-5.09379456380157
-18.5,-5.06800353643966
-18.25,-5.04384037977012
-18,-5.02169922952047
-17.75,-5.00197855830966
-17.5,-4.98507892643977
-17.25,-4.9714007989365
-17,-4.96134244939141
-16.75,-4.95529796617603
-16.5,-4.95365537128503
-16.25,-4.95679485664368
-16,-4.96508713737037
-15.75,-4.97889191637664
-15.5,-4.99855644993071
-15.25,-5.02441419948208
-15,-5.05678355119438
-14.75,-5.09596658127517
-14.5,-5.14224784232673
-14.25,-5.19589314355859
-14,-5.25714829579231
-13.75,-5.32623779074994
-13.5,-5.40336338317437
-13.25,-5.48870254393735
-13,-5.58240675255054
-12.75,-5.68459959856672
-12.5,-5.79537466347489
-12.25,-5.91479315817157
-12,-6.04288129634905
-11.75,-6.179627391709
-11.5,-6.32497867743296
-11.25,-6.47883786057904
-11,-6.64105944288889
-10.75,-6.81144586378746
-10.5,-6.98974355203265
-10.25,-7.17563901025538
-10,-7.36875510191322
-9.75,-7.56864776273561
-9.5,-7.77480341736978
-9.25,-7.98663744404389
-9,-8.20349409117144
-8.75,-8.42464830316002
-8.5,-8.64930994889216
-8.25,-8.87663095357419
-8,-9.10571579922998
-7.75,-9.33563576705289
-7.5,-9.56544713430701
-7.25,-9.79421330327085
-7,-10.0210305332727
-6.75,-10.2450565859627
-6.5,-10.4655412110035
-6.25,-10.6818570415651
-6,-10.893529193513
-5.75,-11.100261726711
-5.5,-11.3019591772415
-5.25,-11.4987416267255
-5,-11.6909522265911
-4.75,-11.8791566924785
-4.5,-12.0641349494632
-4.25,-12.2468657508312
-4,-12.4285056249578
-3.75,-12.6103638618619
-3.5,-12.7938754021386
-3.25,-12.9805734409186
-3,-13.1720633427394
-2.75,-13.3699991323853
-2.5,-13.576063439524
-2.25,-13.7919513826155
-2,-14.019358517634
-1.75,-14.2599726702139
-1.5,-14.5154692199059
-1.25,-14.7875092019479
-1,-15.0777394132022
-0.75,-15.3877935225514
-0.5,-15.7192929496906
-0.25,-16.0738459344675
0,-16.4530426971632
0.25,-16.8584437846721
0.5,-17.2915574609897
0.75,-17.7538001223501
1,-18.2464309036822
1.25,-18.7704475044892
1.5,-19.3264243443557
1.75,-19.914266094694
2,-20.5328396122271
2.25,-21.179437243437
2.5,-21.8490206466807
2.75,-22.5332122599609
3,-23.2190732662988
3.25,-23.8878835995131
3.5,-24.5144672108591
3.75,-25.0680266827259
4,-25.5156178934886
4.25,-25.8286257113779
4.5,-25.9905443608585
4.75,-26.0022951117828
5,-25.8818062476239
5.25,-25.6581152828951
5.5,-25.3635287907308
5.75,-25.0274360568169
6,-24.6731656291943
6.25,-24.3173529814735
6.5,-23.970675144193
6.75,-23.639041214941
7,-23.324750039081
7.25,-23.0274370111576
7.5,-22.74479496124
7.75,-22.4731189210369
8,-22.2077393953503
8.25,-21.9434016869678
8.5,-21.6746324056498
8.75,-21.3961132572398
9,-21.1030590790312
9.25,-20.7915753560338
9.5,-20.4589553577749
9.75,-20.1038739982225
10,-19.7264471018756
10.25,-19.3281481570301
10.5,-18.9116019413969
10.75,-18.4802960470195
11,-18.0382606785641
11.25,-17.589763159447
11.5,-17.1390503590891
11.75,-16.6901558186359
12,-16.246773840939
12.25,-15.8121929266273
12.5,-15.3892760370246
12.75,-14.9804741813047
13,-14.5878612502467
13.25,-14.2131805244398
13.5,-13.8578959660965
13.75,-13.5232437710036
14,-13.2102815235353
14.25,-12.9199336554052
14.5,-12.6530328352786
14.75,-12.410357514904
15,-12.1926662271816
15.25,-12.000729455303
15.5,-11.8353600342918
15.75,-11.6974431560853
16,-11.5879671652253
16.25,-11.5080564872478
16.5,-11.4590082588245
16.75,-11.4423345661354
17,-11.4598126973223
17.25,-11.5135465506684
17.5,-11.6060434252825
17.75,-11.7403120317648
18,-11.9199899779029
18.25,-12.1495126674326
18.5,-12.4343412610945
18.75,-12.7812763840583
19,-13.1988988655618
19.25,-13.6982029122274
19.5,-14.2935277325025
19.75,-15.0039628676268
20,-15.8555193570123
20.25,-16.8845409296688
20.5,-18.1430123366157
20.75,-19.7059203020852
21,-21.6747459775271
21.25,-24.1254870901087
21.5,-26.6684099978954
21.75,-27.1554093615257
22,-24.6030795437301
22.25,-21.5061506880528
22.5,-18.8446906860397
22.75,-16.6316092455117
23,-14.7610044228335
23.25,-13.1460756101727
23.5,-11.7259119897896
23.75,-10.45811696106
24,-9.31256057197488
24.25,-8.26726306783837
24.5,-7.30577824962039
24.75,-6.41551405992498
25,-5.58663066612934
25.25,-4.81129931989711
25.5,-4.08319163943995
25.75,-3.39711962773497
26,-2.74877663499641
26.25,-2.13454742592852
26.5,-1.55136652719782
26.75,-0.996610941265096
27,-0.468017743673918
27.25,0.0363800189392564
27.5,0.518303777625988
27.75,0.979269569478995
28,1.42062027014755
28.25,1.84355171797362
28.5,2.24913406379121
28.75,2.63832935343228
29,3.01200611122503
29.25,3.37095151642114
29.5,3.71588163283031
29.75,4.04745005265526
30,4.36625523994328
30.25,4.67284680102911
30.5,4.96773086440057
30.75,5.2513747173452
31,5.52421081916118
31.25,5.78664028888956
31.5,6.03903594812843
31.75,6.28174498554435
32,6.51509129844401
32.25,6.73937755764456
32.5,6.95488703443598
32.75,7.16188522232803
33,7.36062128124565
33.25,7.55132932767455
33.5,7.73422959079771
33.75,7.90952945177068
34,8.07742438085802
34.25,8.23809878510871
34.5,8.39172677751867
34.75,8.5384728771604
35,8.67849264850709
35.25,8.81193328710656
35.5,8.93893415784102
35.75,9.05962729121439
36,9.17413784242347
36.25,9.28258451737434
36.5,9.38507996928746
36.75,9.48173116908313
37,9.57263975234408
37.25,9.65790234530498
37.5,9.73761087201457
37.75,9.8118528445474
38,9.88071163790614
38.25,9.94426675104617
38.5,10.0025940552697
38.75,10.0557660310735
39,10.1038519943888
39.25,10.1469183130259
39.5,10.1850286140199
39.75,10.2182439824771
40,10.2466231524294
40.25,10.2702226901301
40.5,10.2890971701513
40.75,10.3032993445854
41,10.312880305599
41.25,10.3178896415417
41.5,10.3183755867699
41.75,10.3143851653125
42,10.3059643284739
42.25,10.2931580864444
42.5,10.2760106339641
42.75,10.2545654700705
43,10.2288655119425
43.25,10.1989532028421
43.5,10.1648706141449
43.75,10.126659541444
44,10.0843615947076
44.25,10.0380182824671
44.5,9.98767109001458
44.75,9.9333615515879
45,9.87513131653047
45.25,9.81302220941527
45.5,9.74707628413461
45.75,9.67733587196773
46,9.60384362365203
46.25,9.52664254550048
46.5,9.44577602962628
46.75,9.3612878783574
47,9.27322232294763
47.25,9.18162403671728
47.5,9.086538142786
47.75,8.98801021659181
48,8.88608628342472
48.25,8.78081281123977
48.5,8.67223669905278
48.75,8.56040526126294
49,8.44536620828802
49.25,8.32716762394111
49.5,8.20585794002214
49.75,8.08148590864095
50,7.95410057283249
50.25,7.82375123606737
50.5,7.69048743130182
50.75,7.55435889024854
51,7.41541551358588
51.25,7.27370734285208
51.5,7.12928453479691
51.75,6.98219733898231
52,6.83249607943512
52.25,6.68023114115937
52.5,6.52545296231017
52.75,6.36821203281703
53,6.20855890021841
53.25,6.04654418343296
53.5,5.88221859514435
53.75,5.71563297341421
54,5.54683832306452
54.25,5.37588586728139
54.5,5.20282710979139
54.75,5.02771390784504
55,4.85059855611285
55.25,4.67153388145529
55.5,4.49057334837091
55.75,4.30777117475648
56,4.12318245742925
56.25,3.93686330666631
56.5,3.74887098880958
56.75,3.5592640757679
57,3.36810260002266
57.25,3.17544821351018
57.5,2.98136434851747
57.75,2.78591637848594
58,2.58917177637857
58.25,2.39120026802827
58.5,2.19207397765595
58.75,1.99186756252935
59,1.79065833353456
59.25,1.58852635825582
59.5,1.38555454301566
59.75,1.18182869022135
60,0.977437527307107
60.25,0.772472703561205
60.5,0.567028751195752
60.75,0.361203007161465
61,0.155095492445814
61.25,-0.0511912540770677
61.5,-0.257552389734633
61.75,-0.463881032021182
62,-0.670068573703293
62.25,-0.876005049537167
62.5,-1.08157955415333
62.75,-1.28668070963938
63,-1.49119718022191
63.25,-1.695018230236
63.5,-1.8980343202968
63.75,-2.10013773528139
64,-2.30122323642614
64.25,-2.50118872858389
64.5,-2.69993593251193
64.75,-2.89737105102011
65,-3.09340541694526
65.25,-3.28795611028015
65.5,-3.48094653140823
65.75,-3.67230691731547
66,-3.86197478789319
66.25,-4.04989531001713
66.5,-4.23602156799671
66.75,-4.42031473021183
67,-4.60274410327266
67.25,-4.78328706680433
67.5,-4.96192888392519
67.75,-5.13866238459372
68,-5.31348752117686
68.25,-5.48641079777953
68.5,-5.65744457699872
68.75,-5.82660626977228
69,-5.99391741582997
69.25,-6.15940266387877
69.5,-6.32308866205079
69.75,-6.48500287029068
70,-6.64517230727121
70.25,-6.8036222451218
70.5,-6.96037486576241
70.75,-7.1154478930053
71,-7.26885321486692
71.25,-7.42059551077981
71.5,-7.57067089866572
71.75,-7.71906561718463
72,-7.86575475895076
72.25,-8.01070107115131
72.5,-8.15385384083241
72.75,-8.29514788313667
73,-8.43450265196997
73.25,-8.57182149389445
73.5,-8.7069910674196
73.75,-8.83988095118754
74,-8.97034346568193
74.25,-9.09821373386518
74.5,-9.22331000635793
74.75,-9.34543427619796
75,-9.46437320660216
75.25,-9.57989939226872
75.5,-9.69177297036334
75.75,-9.79974359125044
76,-9.90355275113935
76.25,-10.0029364790984
76.5,-10.0976283594597
76.75,-10.187362857758
77,-10.2718789044661
77.25,-10.3509236765249
77.5,-10.4242565027975
77.75,-10.4916528070302
78,-10.552907991651
78.25,-10.6078411587588
78.5,-10.6562985618256
78.75,-10.6981566836139
79,-10.7333248429692
79.25,-10.7617472454902
79.5,-10.7834044101869
79.75,-10.7983139253042
80,-10.8065305103511
80.25,-10.8081453866037
80.5,-10.803284983407
80.75,-10.792109030933
81,-10.7748081103064
81.25,-10.7516007480656
81.5,-10.7227301530812
81.75,-10.6884606999661
82,-10.6490742637823
82.25,-10.6048665069107
82.5,-10.5561432110284
82.75,-10.5032167361312
83,-10.4464026754497
83.25,-10.3860167608939
83.5,-10.3223720592382
83.75,-10.2557764853781
84,-10.186530646235
84.25,-10.1149260176751
84.5,-10.0412434473892
84.75,-9.96575196912306
85,-9.88870790795049
85.25,-9.8103542522912
85.5,-9.73092026592746
85.75,-9.65062131213532
86,-9.56965886198364
86.25,-9.48822065963881
86.5,-9.40648101892485
86.75,-9.32460122724054
87,-9.24273003505861
87.25,-9.16100421149337
87.5,-9.07954914871829
87.75,-8.99847950025628
88,-8.91789984030013
88.25,-8.83790533320422
88.5,-8.75858240410112
88.75,-8.68000940322155
89,-8.60225725793669
89.25,-8.52539010779786
89.5,-8.44946591893252
89.75,-8.37453707507893
90,-8.30065094331983


==> tikzfigs/data/cs_fig_4_with_coupling.dat <==
-90,-6.7536641528588
-89.75,-6.64979887541919
-89.5,-6.54671896605003
-89.25,-6.44457320412905
-89,-6.34349414310584
-88.75,-6.24359925305229
-88.5,-6.14499204768356
-88.25,-6.04776318274208
-88,-5.95199151596568
-87.75,-5.85774512165689
-87.5,-5.76508225518123
-87.25,-5.67405226460219
-87,-5.58469644816641
-86.75,-5.4970488575355
-86.5,-5.41113704757097
-86.25,-5.32698277415994
-86,-5.24460264206372
-85.75,-5.16400870511063
-85.5,-5.08520902127027
-85.25,-5.00820816526494
-85,-4.93300770141452
-84.75,-4.85960661939319
-84.5,-4.7880017355139
-84.25,-4.71818806206145
-84,-4.65015914707741
-83.75,-4.58390738686663
-83.5,-4.5194243133537
-83.25,-4.45670085827036
-83,-4.3957275960085
-82.75,-4.33649496682744
-82.5,-4.27899348196336
-82.25,-4.2232139120536
-82,-4.16914746015769
-81.75,-4.11678592053747
-81.5,-4.06612182424163
-81.25,-4.01714857243446
-81,-3.96986055830932
-80.75,-3.92425327833467
-80.5,-3.880323433497
-80.25,-3.83806902112665
-80,-3.79748941782214
-79.75,-3.75858545392399
-79.5,-3.72135947993023
-79.25,-3.68581542519341
-79,-3.65195884919022
-78.75,-3.6197969856133
-78.5,-3.58933877949536
-78.25,-3.56059491754224
-78,-3.53357785182131
-77.75,-3.50830181692432
-77.5,-3.48478284070121
-77.25,-3.46303874863991
-77,-3.44308916194983
-76.75,-3.42495548939086
-76.5,-3.40866091287629
-76.25,-3.3942303668664
-76,-3.38169051155915
-75.75,-3.37106969987568
-75.5,-3.36239793823104
-75.25,-3.35570684107281
-75,-3.35102957916524
-74.75,-3.34840082158999
-74.5,-3.34785667142997
-74.25,-3.34943459509693
-74,-3.35317334525929
-73.75,-3.359112877321
-73.5,-3.36729425939721
-73.25,-3.37775957572801
-73,-3.39055182346522
-72.75,-3.40571480276312
-72.5,-3.42329300009829
-72.25,-3.44333146473926
-72,-3.46587567828301
-71.75,-3.49097141717159
-71.5,-3.51866460810104
-71.25,-3.54900117623484
-71,-3.58202688613635
-70.75,-3.61778717534159
-70.5,-3.65632698050226
-70.25,-3.69769055604506
-70,-3.74192128531395
-69.75,-3.78906148418975
-69.5,-3.83915219721968
-69.25,-3.89223298633538
-69,-3.94834171229788
-68.75,-4.00751430908029
-68.5,-4.06978455148729
-68.25,-4.135183816416
-68,-4.20374083828905
-67.75,-4.27548145933668
-67.5,-4.35042837557688
-67.25,-4.42860087953832
-67,-4.51001460099631
-66.75,-4.59468124724438
-66.5,-4.68260834470804
-66.25,-4.77379898402005
-66,-4.86825157102072
-65.75,-4.96595958651577
-65.5,-5.06691135802161
-65.25,-5.17108984714113
-65,-5.2784724566424
-64.75,-5.38903086174217
-64.5,-5.5027308705193
-64.25,-5.61953231877972
-64,-5.73938900505004
-63.75,-5.86224867166619
-63.5,-5.9880530381221
-63.25,-6.11673789292221
-63,-6.24823325010798
-62.75,-6.38246357636839
-62.5,-6.51934809416182
-62.25,-6.65880116553657
-62,-6.80073276030478
-61.75,-6.94504901087247
-61.5,-7.09165285433449
-61.25,-7.24044476039089
-61,-7.39132354124186
-60.75,-7.54418723687312
-60.5,-7.69893406610751
-60.25,-7.85546343050784
-60,-8.01367695476824
-59.75,-8.17347954371117
-59.5,-8.33478043254744
-59.25,-8.49749420378324
-59,-8.66154174123215
-58.75,-8.82685108915173
-58.5,-8.9933581827346
-58.25,-9.16100741517501
-58,-9.32975200642444
-57.75,-9.49955413963467
-57.5,-9.670384833223
-57.25,-9.84222351950737
-57,-10.0150573049384
-56.75,-10.1888798920717
-56.5,-10.3636901495212
-56.25,-10.5394903231628
-56,-10.7162838897699
-55.75,-10.8940730630576
-55.5,-11.0728559718015
-55.25,-11.2526235403893
-55,-11.4333561139835
-54.75,-11.6150198836249
-54.5,-11.7975631813215
-54.25,-11.9809127316613
-54,-12.1649699649296
-53.75,-12.3496075171317
-53.5,-12.5346660644923
-53.25,-12.7199516633723
-53,-12.9052337900189
-52.75,-13.0902442964711
-52.5,-13.2746775168252
-52.25,-13.4581917687149
-52,-13.6404124942962
-51.75,-13.8209372687716
-51.5,-13.9993428679253
-51.25,-14.1751945252239
-51,-14.3480574211592
-50.75,-14.5175103325767
-50.5,-14.6831612312789
-50.25,-14.8446644671533
-50,-15.0017390142033
-49.75,-15.1541871150691
-49.5,-15.3019125504724
-49.25,-15.4449377039534
-49,-15.5834186053155
-48.75,-15.7176572273594
-48.5,-15.848110479132
-48.25,-15.9753955734798
-48,-16.1002917258116
-47.75,-16.2237384365388
-47.5,-16.3468308916329
-47.25,-16.4708132573508
-47,-16.5970708276408
-46.75,-16.7271220980478
-46.5,-16.862611891862
-46.25,-17.0053066670424
-46,-17.1570931084359
-45.75,-17.3199810864919
-45.5,-17.4961120713408
-45.25,-17.6877741618117
-45,-17.8974250572308
-44.75,-18.1277246056065
-44.5,-18.3815790558689
-44.25,-18.6621998946343
-44,-18.9731812627657
-43.75,-19.3186015796698
-43.5,-19.7031573916734
-43.25,-20.132340967325
-43,-20.6126783298018
-42.75,-21.1520520208397
-42.5,-21.7601439083893
-42.25,-22.4490485186024
-42,-23.2341251601922
-41.75,-24.1351657623973
-41.5,-25.1779025859414
-41.25,-26.3955549849723
-41,-27.8286689827917
-40.75,-29.5154544862031
-40.5,-31.4404822538807
-40.25,-33.3348144873162
-40,-34.2846774656464
-39.75,-33.3755137384693
-39.5,-31.3127551817101
-39.25,-29.118822525744
-39,-27.1451637520808
-38.75,-25.4294356447843
-38.5,-23.9368970012166
-38.25,-22.6263452788017
-38,-21.4633548193973
-37.75,-20.4211909182819
-37.5,-19.4793576168887
-37.25,-18.622047690446
-37,-17.8369183932553
-36.75,-17.114193987485
-36.5,-16.4460200216592
-36.25,-15.8259982667219
-36,-15.2488487824583
-35.75,-14.7101614064879
-35.5,-14.2062106226093
-35.25,-13.7338158507978
-35,-13.2902346977802
-34.75,-12.8730804351026
-34.5,-12.4802575140177
-34.25,-12.1099106764118
-34,-11.760384438619
-33.75,-11.4301905820309
-33.5,-11.1179818946728
-33.25,-10.8225308473182
-33,-10.5427122074404
-32.75,-10.27748882921
-32.5,-10.0259000318245
-32.25,-9.78705210840583
-32,-9.56011060525007
-31.75,-9.34429408473443
-31.5,-9.13886914067327
-31.25,-8.94314647676749
-31,-8.75647789025657
-30.75,-8.57825402640904
-30.5,-8.40790278696423
-30.25,-8.24488828856314
-30,-8.08871027677064
-29.75,-7.93890390850458
-29.5,-7.79503982137235
-29.25,-7.65672441328538
-29,-7.52360026035184
-28.75,-7.3953466059205
-28.5,-7.27167985911376
-28.25,-7.1523540474921
-28,-7.03716117574999
-27.75,-6.9259314505616
-27.5,-6.81853334075581
-27.25,-6.71487345170783
-27,-6.61489620288931
-26.75,-6.51858330760214
-26.5,-6.42595306366369
-26.25,-6.3370594728774
-26,-6.25199121520118
-25.75,-6.17087051037637
-25.5,-6.09385190524063
-25.25,-6.02112102895374
-25,-5.95289336093212
-24.75,-5.88941305754588
-24.5,-5.83095188375425
-24.25,-5.77780829511503
-24,-5.73030671428392
-23.75,-5.68879704456173
-23.5,-5.65365446157989
-23.25,-5.62527952319079
-23,-5.60409863738033
-22.75,-5.59056492888114
-22.5,-5.58515954746671
-22.25,-5.58839346499559
-22,-5.60080981450536
-21.75,-5.62298683345862
-21.5,-5.65554148509142
-21.25,-5.69913384732115
-21,-5.75447237858614
-20.75,-5.82232019527869
-20.5,-5.90350252734226
-20.25,-5.99891555872204
-20,-6.1095369097395
-19.75,-6.23643808170224
-19.5,-6.38079926342815
-19.25,-6.5439269988463
-19,-6.72727533913123
-18.75,-6.93247125700478
-18.5,-7.16134528946145
-18.25,-7.41596860000043
-18,-7.69869790633654
-17.75,-8.01222997920687
-17.5,-8.35966761349956
-17.25,-8.74459893969322
-17,-9.17119130648371
-16.75,-9.6442988878973
-16.5,-10.1695777902524
-16.25,-10.753589595388
-16,-11.403844563672
-15.75,-12.1286675834736
-15.5,-12.936613771738
-15.25,-13.8348037425088
-15,-14.8247523801353
-14.75,-15.8926406284214
-14.5,-16.9885923257995
-14.25,-17.990861167905
-14,-18.6760980187278
-13.75,-18.7831942412564
-13.5,-18.2185614178185
-13.25,-17.1554845700612
-13,-15.8601687130863
-12.75,-14.5223708637921
-12.5,-13.235537259943
-12.25,-12.034486083373
-12,-10.9264580017674
-11.75,-9.90748283124259
-11.5,-8.96978662769379
-11.25,-8.10489693429531
-11,-7.30484403360077
-10.75,-6.56255020504593
-10.5,-5.8718853326769
-10.25,-5.22759543325181
-10,-4.62519199978664
-9.75,-4.06083827290303
-9.5,-3.53124600546844
-9.25,-3.0335866111706
-9,-2.56541661094683
-8.75,-2.12461582880287
-8.5,-1.70933641328261
-8.25,-1.31796083057863
-8,-0.94906720338841
-7.75,-0.60140063171243
-7.5,-0.273849377456117
-7.25,0.0345749931756197
-7,0.324754239571626
-6.75,0.597477436152383
-6.5,0.853452793973484
-6.25,1.09331769562444
-6,1.3176472516896
-5.75,1.52696162901
-5.5,1.72173235470475
-5.25,1.90238776291452
-5,2.06931772157155
-4.75,2.22287775264749
-4.5,2.36339264008623
-4.25,2.49115960404891
-4,2.60645110744766
-3.75,2.70951735044174
-3.5,2.80058850015806
-3.25,2.87987669601526
-3,2.9475778653917
-2.75,3.00387337975296
-2.5,3.0489315775623
-2.25,3.08290917719178
-2,3.10595260051249
-1.75,3.11819922577593
-1.5,3.11977858672199
-1.25,3.1108135335001
-1,3.09142136990921
-0.75,3.06171498060304
-0.5,3.02180396122309
-0.25,2.97179576387232
0,2.91179686988727
0.25,2.84191400145999
0.5,2.76225538326137
0.75,2.67293206477098
1,2.57405931346662
1.25,2.4657580883045
1.5,2.34815660194609
1.75,2.22139197887016
2,2.08561201474225
2.25,1.9409770400745
2.5,1.78766188816223
2.75,1.62585796337712
3,1.4557754009731
3.25,1.27764530345744
3.5,1.09172203114937
3.75,0.898285515667869
4,0.69764355469606
4.25,0.490134034480163
4.5,0.276127013289028
4.75,0.0560265848165896
5,-0.169727574177182
5.25,-0.400659081954274
5.5,-0.636254278211462
5.75,-0.875962330811718
6,-1.119196159024
6.25,-1.36533430616909
6.5,-1.61372388132045
6.75,-1.8636846641026
7,-2.11451442667033
7.25,-2.3654954715061
7.5,-2.61590231297746
7.75,-2.8650103467697
8,-3.11210525874344
8.25,-3.35649283028391
8.5,-3.59750870983499
8.75,-3.8345276505943
9,-4.06697167318116
9.25,-4.29431660918427
9.5,-4.5160965236747
9.75,-4.73190560447555
10,-4.94139724031993
10.25,-5.14428018064418
10.5,-5.34031186366157
10.75,-5.52928920055627
11,-5.71103729531618
11.25,-5.88539674638975
11.5,-6.05221030553316
11.75,-6.21130975233
12,-6.36250387516738
12.25,-6.50556842921355
12.5,-6.6402388692473
12.75,-6.76620653083748
13,-6.8831187584109
13.25,-6.99058325490534
13.5,-7.08817665888375
13.75,-7.17545704948397
14,-7.25197975248108
14.25,-7.31731549557456
14.5,-7.37106966965279
14.75,-7.41290123284892
15,-7.44253968366634
15.25,-7.4597985592226
15.5,-7.46458410061588
15.75,-7.4568980642593
16,-7.43683411712179
16.25,-7.40456778634904
16.5,-7.36034047893645
16.75,-7.3044385835799
17,-7.23716906385635
17.25,-7.15883321781908
17.5,-7.06970040438171
17.75,-6.96998353161084
18,-6.85981798919453
18.25,-6.73924551395763
18.5,-6.60820422630882
18.75,-6.46652578037256
19,-6.3139402336691
19.25,-6.15008885764283
19.5,-5.97454467030854
19.75,-5.78683997581888
20,-5.5864996577404
20.25,-5.37307843048747
20.5,-5.14619976750601
20.75,-4.9055938733421
21,-4.65113193018721
21.25,-4.38285399054191
21.5,-4.10098833019685
21.75,-3.80596079047521
22,-3.49839354144815
22.25,-3.17909366340596
22.5,-2.84903283232003
22.75,-2.50932008286028
23,-2.1611700288474
23.25,-1.80586902112146
23.5,-1.44474154637183
23.75,-1.07911878702602
24,-0.710310760229262
24.25,-0.339582920003531
24.5,0.0318623890408235
24.75,0.402899649473897
25,0.772489388805942
25.25,1.13968342381318
25.5,1.5036267608859
25.75,1.8635568089812
26,2.21880053454768
26.25,2.56877012607827
26.5,2.91295765613499
26.75,3.25092914306523
27,3.58231833157377
27.25,3.90682043591673
27.5,4.22418602430105
27.75,4.53421516889092
28,4.83675194228126
28.25,5.13167930737628
28.5,5.41891442198616
28.75,5.69840436072447
29,5.97012224361793
29.25,6.23406375203683
29.5,6.49024400709357
29.75,6.73869478269745
30,6.97946202431391
30.25,7.21260364462108
30.5,7.43818756827418
30.75,7.65628999956799
31,7.86699388869576
31.25,8.07038757437762
31.5,8.26656358274721
31.75,8.45561756446754
32,8.63764735403661
32.25,8.81275213711021
32.5,8.981031713393
32.75,9.14258584422153
33,9.29751367538307
33.25,9.44591322698516
33.5,9.58788094331937
33.75,9.72351129665715
34,9.85289643978499
34.25,9.97612590284065
34.5,10.0932863306608
34.75,10.2044612574031
35,10.3097309156733
35.25,10.4091720777728
35.5,10.5028579270051
35.75,10.5908579572314
36,10.6732378990701
36.25,10.7500596712898
36.5,10.8213813560554
36.75,10.8872571967702
37,10.9477376173022
37.25,11.0028692614105
37.5,11.052695051196
37.75,11.0972542633896
38,11.1365826222798
38.25,11.1707124080522
38.5,11.1996725792925
38.75,11.2234889083752
39,11.2421841284357
39.25,11.2557780906067
39.5,11.2642879301809
39.75,11.2677282403582
40,11.266111252233
40.25,11.2594470196851
40.5,11.2477436078518
40.75,11.2310072838828
41,11.2092427087051
41.25,11.1824531285624
41.5,11.15064056513
41.75,11.1138060030518
42,11.0719495737889
42.25,11.0250707347179
42.5,10.9731684424622
42.75,10.9162413194866
43,10.8542878130293
43.25,10.7873063454845
43.5,10.7152954553876
43.75,10.6382539281858
44,10.5561809160044
44.25,10.4690760456417
44.5,10.3769395140408
44.75,10.2797721704973
45,10.1775755848694
45.25,10.0703521010546
45.5,9.9581048749986
45.75,9.84083789648993
46,9.7185559939911
46.25,9.59126482174255
46.5,9.45897082836866
46.75,9.32168120620623
47,9.17940382057116
47.25,9.03214711817885
47.5,8.87992001394039
47.75,8.72273175537058
48,8.56059176386817
48.25,8.39350945216319
48.5,8.2214940172741
48.75,8.04455420837835
49,7.86269806907493
49.25,7.67593265360791
49.5,7.48426371672479
49.75,7.28769537696285
50,7.08622975328904
50.25,6.87986657516425
50.5,6.66860276625603
50.75,6.4524320021847
51,6.23134424285203
51.25,6.00532524006367
51.5,5.77435602131337
51.75,5.5384123507435
52,5.2974641684245
52.25,5.05147500920442
52.5,4.80040140245886
52.75,4.54419225411932
53,4.28278821236961
53.25,4.01612101837096
53.5,3.74411284330987
53.75,3.46667561295301
54,3.18371032075369
54.25,2.89510633038401
54.5,2.60074066838508
54.75,2.30047730744959
55,1.99416644070567
55.25,1.68164374729163
55.5,1.3627296495482
55.75,1.03722856237096
56,0.70492813574265
56.25,0.365598492318854
56.5,0.0189914633088833
56.75,-0.335160172021129
57,-0.69714343484499
57.25,-1.06726587052958
57.5,-1.44585622876243
57.75,-1.83326507263977
58,-2.22986527753392
58.25,-2.63605236441723
58.5,-3.05224459025257
58.75,-3.47888268794792
59,-3.91642910732839
59.25,-4.3653665526518
59.5,-4.82619553600072
59.75,-5.29943056209602
60,-5.78559441879038
60.25,-6.2852098554312
60.5,-6.79878767089696
60.75,-7.32680988181674
61,-7.8697061712609
61.25,-8.42782119672521
61.5,-9.00136953116412
61.75,-9.59037400115192
62,-10.1945819872723
62.25,-10.8133529660353
62.5,-11.4455094849757
62.75,-12.0891435067962
63,-12.7413718770839
63.25,-13.3980407536416
63.5,-14.053392589105
63.75,-14.6997350149773
64,-15.3271920761113
64.25,-15.9236718640471
64.5,-16.4752323812495
64.75,-16.9670267023285
65,-17.3848990142345
65.25,-17.7174524457514
65.5,-17.958089946852
65.75,-18.1063452504682
66,-18.1679795143503
66.25,-18.1538025695148
66.5,-18.0776881142991
66.75,-17.9544669949528
67,-17.7982385971969
67.25,-17.6213253863484
67.5,-17.4338269765718
67.75,-17.2436004170723
68,-17.0564805572496
68.25,-16.8765983541963
68.5,-16.7067094174044
68.75,-16.5484884805714
69,-16.4027734057571
69.25,-16.2697576245573
69.5,-16.1491369727013
69.75,-16.0402192619657
70,-15.9420050124282
70.25,-15.8532468933926
70.5,-15.7724942872707
70.75,-15.6981283045821
71,-15.6283916374404
71.25,-15.5614168348887
71.5,-15.4952558593174
71.75,-15.4279130666153
72,-15.3573829774625
72.25,-15.2816933307959
72.5,-15.1989529300483
72.75,-15.1074027567901
73,-15.0054678381894
73.25,-14.8918065610669
73.5,-14.7653536882734
73.75,-14.6253533868446
74,-14.4713791820944
74.25,-14.3033388600431
74.5,-14.1214637923734
74.75,-13.9262837110797
75,-13.7185893477194
75.25,-13.4993863510634
75.5,-13.2698443784023
75.75,-13.0312452068665
76,-12.7849332209241
76.25,-12.5322708532554
76.5,-12.2746006582096
76.75,-12.013214828028
77,-11.7493322253589
77.25,-11.4840824543089
77.5,-11.2184961359089
77.75,-10.9535003717706
78,-10.6899183352539
78.25,-10.4284719816201
78.5,-10.1697869796952
78.75,-9.91439910706422
79,-9.66276149667365
79.25,-9.41525226065789
79.5,-9.17218213918007
79.75,-8.93380192468983
80,-8.70030949487283
80.25,-8.47185635215906
80.5,-8.2485536163331
80.75,-8.0304774522291
81,-7.8176739393123
81.25,-7.61016340650424
81.5,-7.40794426591254
81.75,-7.21099638482509
82,-7.01928403773479
82.25,-6.83275848028793
82.5,-6.65136018566381
82.75,-6.47502078156355
83,-6.3036647231219
83.25,-6.13721073394662
83.5,-5.97557304433471
83.75,-5.81866245264202
84,-5.66638723287866
84.25,-5.51865390890647
84.5,-5.3753679131577
84.75,-5.23643414557265
85,-5.10175744647005
85.25,-4.97124299530039
85.5,-4.84479664567607
85.75,-4.72232520570402
86,-4.60373667144741
86.25,-4.48894042029765
86.5,-4.37784737012431
86.75,-4.27037010927886
87,-4.16642300183878
87.25,-4.06592227187983
87.5,-3.96878607004791
87.75,-3.87493452524985
88,-3.7842897838954
88.25,-3.69677603878334
88.5,-3.61231954943233
88.75,-3.53084865540251
89,-3.45229378393307
89.25,-3.37658745302922
89.5,-3.30366427096335
89.75,-3.23346093301073
90,-3.16591621611094


==> tikzfigs/data/exp_1_S_our_imag.dat <==
0,-0.000526070951915278
1,-0.000521707953106516
2,-0.000516011900289304
3,-0.00050900813773426
4,-0.000500728871364064
5,-0.00049121290566412
6,-0.000480505333886474
7,-0.00046865718534967
8,-0.00045572503347976
9,-0.000441770568100855
10,-0.000426860135399892
11,-0.000411064248982478
12,-0.000394457075516199
13,-0.000377115898624395
14,-0.000359120564936341
15,-0.000340552916498611
16,-0.000321496214080248
17,-0.000302034556230074
18,-0.000282252299235846
19,-0.000262233483361783
20,-0.000242061270877374
21,-0.000221817401416731
22,-0.000201581670112056
23,-0.00018143143372322
24,-0.000161441149641535
25,-0.000141681952190268
26,-0.000122221270093185
27,-0.000103122488354948
28,-8.44446571152046e-05
29,-6.62422493232787e-05
30,-4.85649683530503e-05
31,-3.14576059562615e-05
32,-1.49599502522783e-05
33,8.93257214251858e-07
34,1.60723169401344e-05
35,3.05525216209389e-05
36,4.43140636841777e-05
37,5.73419033439614e-05
38,6.96256007211684e-05
39,8.11591159063437e-05
40,9.19405811074219e-05
41,0.000101972049217379
42,0.000111259223254923
43,0.000119811171171469
44,0.000127640030478165
45,0.000134760707027417
46,0.000141190572086051
47,0.00014694916156616
48,0.000152057880941772
49,0.000156539718984207
50,0.000160418973008378
51,0.000163720987850066
52,0.000166471910305736
53,0.000168698460277468
54,0.0001704277193917
55,0.000171686937416359
56,0.000172503356399447
57,0.000172904052103838
58,0.000172915792025695
59,0.000172564909062187
60,0.000171877189739756
61,0.000170877775825572
62,0.000169591078117813
63,0.00016804070123862
64,0.000166249378328684
65,0.000164238914654823
66,0.000162030139281563
67,0.000159642864114252
68,0.000157095849784861
69,0.000154406778013417
70,0.00015159223023018
71,0.000148667672380092
72,0.000145647445946887
73,0.000142544765326839
74,0.000139371721749751
75,0.000136139293987914
76,0.000132857366113417
77,0.000129534752563024
78,0.000126179230750751
79,0.000122797581434723
80,0.00011939563700055
81,0.000115978337771261
82,0.00011254979639668
83,0.000109113370314633
84,0.00010567174221329
85,0.000102227008357765
86,9.87807745729785e-05
87,9.53342595955228e-05
88,9.18884054155565e-05
89,8.84439941201279e-05
90,8.50017706156555e-05


==> tikzfigs/data/exp_1_S_our_real.dat <==
0,8.60276741001021e-05
1,0.00010879677875321
2,0.000131242447382202
3,0.000153275236285083
4,0.000174808295976657
5,0.000195757969949131
6,0.000216044361406553
7,0.000235591864923255
8,0.000254329660239562
9,0.000272192165549631
10,0.000289119447684692
11,0.000305057586586598
12,0.000319958991441881
13,0.000333782665846937
14,0.00034649441943856
15,0.000358067023583321
16,0.00036848030899734
17,0.000377721203578252
18,0.000385783709275448
19,0.000392668817494331
20,0.000398384363306732
21,0.00040294481959647
22,0.000406371033174157
23,0.000408689905813852
24,0.00040993402406037
25,0.000410141242496257
26,0.000409354225911834
27,0.000407619956465394
28,0.000404989212434993
29,0.00040151602553603
30,0.000397257124003663
31,0.000392271368715662
32,0.000386619189563704
33,0.00038036202907756
34,0.000373561799978054
35,0.000366280362894324
36,0.00035857902994313
37,0.00035051809924821
38,0.00034215642479172
39,0.000333551025253896
40,0.000324756734727418
41,0.000315825897406176
42,0.000306808107560397
43,0.000297749995337693
44,0.000288695058188012
45,0.000279683537014559
46,0.000270752335515747
47,0.000261934980616639
48,0.000253261621401359
49,0.000244759063557092
50,0.000236450836028757
51,0.000228357286361796
52,0.000220495701075747
53,0.000212880447357849
54,0.000205523132385736
55,0.000198432776671518
56,0.000191615997955116
57,0.000185077202351205
58,0.000178818779660299
59,0.000172841299980144
60,0.000167143708989728
61,0.000161723519517968
62,0.000156576997247166
63,0.000151699338634781
64,0.000147084839364433
65,0.000142727051858729
66,0.000138618930603705
67,0.00013475296424957
68,0.000131121293667004
69,0.000127715815354695
70,0.00012452826981318
71,0.000121550314722984
72,0.000118773582990774
73,0.000116189725954193
74,0.000113790442261383
75,0.000111567493161695
76,0.00010951270515557
77,0.000107617961150163
78,0.000105875181448857
79,0.000104276296064191
80,0.000102813209982169
81,0.000101477763120013
82,0.000100261686808719
83,9.91565586970299e-05
84,9.81537580165596e-05
85,9.72444231713707e-05
86,9.64194136225106e-05
87,9.566927803224e-05
88,9.49842306167949e-05
89,9.43541376327252e-05
90,9.37685158909307e-05


==> tikzfigs/data/exp_1_S_ref_imag.dat <==
0,-0.00052007
5,-0.00047456
10,-0.00041451
15,-0.00032498
20,-0.00023224
25,-0.00013235
30,-4.3855e-05
35,4.6652e-05
40,8.9895e-05
45,0.00013543
50,0.00015817
55,0.00016717
60,0.00016895
65,0.00016237
70,0.00014696
75,0.0001348
80,0.00012054
85,9.5104e-05
90,8.6753e-05


==> tikzfigs/data/exp_1_S_ref_real.dat <==
0,8.7503e-05
5,0.00020822
10,0.00030155
15,0.00036894
20,0.00040954
25,0.00042425
30,0.00040811
35,0.00038417
40,0.00033543
45,0.00028603
50,0.00024325
55,0.00020094
60,0.00016573
65,0.00013743
70,0.00012368
75,0.00010091
80,9.2163e-05
85,8.932e-05
90,8.5522e-05


==> tikzfigs/data/exp_2_S_our_imag.dat <==
15,-1.09233678643935e-05
16,-1.22810415891231e-05
17,-1.36302017320496e-05
18,-1.49571000833561e-05
19,-1.62476156810567e-05
20,-1.74874575958562e-05
21,-1.86623823200032e-05
22,-1.97584216304161e-05
23,-2.0762116594483e-05
24,-2.16607530573039e-05
25,-2.24425936011487e-05
26,-2.3097100523329e-05
27,-2.3615144560576e-05
28,-2.39891950021128e-05
29,-2.42134854196616e-05
30,-2.4284151724424e-05
31,-2.41993375459506e-05
32,-2.39592651824989e-05
33,-2.35662686097603e-05
34,-2.3024787579377e-05
35,-2.23413220833632e-05
36,-2.15243470090807e-05
37,-2.05841886110703e-05
38,-1.95328642212526e-05
39,-1.83838888739532e-05
40,-1.71520511694713e-05
41,-1.58531645467961e-05
42,-1.45037972893693e-05
43,-1.31209878896364e-05
44,-1.17219522521465e-05
45,-1.03237872747065e-05


==> tikzfigs/data/exp_2_S_our_real.dat <==
15,3.81237251556367e-06
16,3.50050428947776e-06
17,3.07529432858393e-06
18,2.53561214083383e-06
19,1.8818922139574e-06
20,1.11621014584791e-06
21,2.42331948015335e-07
22,-7.34266804805974e-07
23,-1.80641266615252e-06
24,-2.96528023503075e-06
25,-4.20047033979667e-06
26,-5.50012281723356e-06
27,-6.85106091576759e-06
28,-8.238966538299e-06
29,-9.64858288447302e-06
30,-1.10639417239554e-05
31,-1.24686104184714e-05
32,-1.38459546831471e-05
33,-1.51794107033118e-05
34,-1.64527628460963e-05
35,-1.76504190713107e-05
36,-1.87576800231403e-05
37,-1.9760994694339e-05
38,-2.06481972220022e-05
39,-2.14087202765746e-05
40,-2.20337793717909e-05
41,-2.25165238812034e-05
42,-2.28521514841755e-05
43,-2.30379827787731e-05
44,-2.30734946362156e-05
45,-2.29603109049409e-05


==> tikzfigs/data/exp_2_S_ref_imag.dat <==
15,-1.2619e-05
18,-1.658e-05
21,-1.903785e-05
24,-2.14957e-05
27,-2.5033e-05
30,-2.39452e-05
33,-2.12003e-05
36,-2.317e-05
39,-1.96387e-05
42,-1.5554e-05
45,-8.732e-06


==> tikzfigs/data/exp_2_S_ref_real.dat <==
15,2.25e-06
18,3.53999999999998e-06
21,-1.835e-06
24,-6.21000000000001e-06
27,-5.7e-06
30,-1.3419e-05
33,-1.733e-05
36,-1.597e-05
39,-2.062e-05
42,-1.984e-05
45,-2.462e-05

